Synchronous Transmissions in Low-Power Wireless: A Survey of Communication Protocols and Network Services

Low-power wireless communication is a central building block of Cyber-physical Systems and the Internet of Things. Conventional low-power wireless protocols make avoiding packet collisions a cornerstone design choice. The concept of synchronous transmissions challenges this view. As collisions are not necessarily destructive, under specific circumstances, commodity low-power wireless radios are often able to receive useful information even in the presence of superimposed signals from different transmitters. We survey the growing number of protocols that exploit synchronous transmissions for higher robustness and efficiency as well as unprecedented functionality and versatility compared to conventional designs. The illustration of protocols based on synchronous transmissions is cast in a conceptional framework we establish, with the goal of highlighting differences and similarities among the proposed solutions. We conclude the paper with a discussion on open research questions in this field.

==> imgs/NRZ-example-frequency.csv <==
k	X	X_cut
0	0.375	0.375
1	0.4091698253475611	0.4091698253475611
2	0.1668395908202124	0.1668395908202124
3	0.3000504532614211	0.3000504532614211
4	0.015625	0.015625
5	0.1581369933465253	0.1581369933465253
6	0.0448550969173046	0.0448550969173046
7	0.06050015965851972	0.06050015965851972
8	0	0
9	0.0426923573370072	0.0426923573370072
10	0.03900174831070378	0.03900174831070378
11	0.08976041975088624	0.08976041975088624
12	0.015625	0.015625
13	0.05068298753255279	0.05068298753255279
14	0.01402197478508185	0.01402197478508185
15	0.02847338167524943	0.02847338167524943
16	0	0
17	0.02049864958776589	0
18	0.02433064341834876	0
19	0.05535315835814959	0
20	0.015625	0
21	0.0239969139946388	0
22	0.005221868793621149	0
23	0.01823902127551119	0
24	0	0
25	0.01205370392007005	0
26	0.018346436824115	0
27	0.04043705895149248	0
28	0.015625	0
29	0.01118111174246519	0
30	0.0008072654354177797	0
31	0.01289735494698438	0
32	0	0
33	0.007328464482264624	0
34	0.01489333725796208	0
35	0.03158025898351962	0
36	0.015625	0
37	0.003168281924629424	0
38	0.002018355107249722	0
39	0.009401963733714548	0
40	0	0
41	0.004107987364558625	0
42	0.01249513229439003	0
43	0.02531768617478587	0
44	0.015625	0
45	0.002691122958573561	0
46	0.004117462688349059	0
47	0.006765573183044424	0
48	0	0
49	0.001608052572860782	0
50	0.01060785719776972	0
51	0.02032354737028777	0
52	0.015625	0
53	0.007483980004549834	0
54	0.005855570623505422	0
55	0.004556422655025065	0
56	0	0
57	0.0005355856574117482	0
58	0.008971374902643343	0
59	0.01594528559853046	0
60	0.015625	0
61	0.01177670772188869	0
62	0.007428696486176029	0
63	0.002536187233353887	0


==> imgs/NRZ-example-time.csv <==
t	x	x_cut
0	0	0.0148879833539004
0.0078125	0	0.006092675405673209
0.015625	0	-0.006428766576112965
0.0234375	0	-0.01536573467364566
0.03125	0	-0.01536573467364558
0.0390625	0	-0.006185976476087846
0.046875	0	0.007026300961639503
0.0546875	0	0.0165617264758455
0.0625	0	0.01656172647584553
0.0703125	0	0.006538810388883404
0.078125	0	-0.008062386419989936
0.0859375	0	-0.01873342526813115
0.09375	0	-0.01873342526813121
0.1015625	0	-0.00721036519313964
0.109375	0	0.009823654825266287
0.1171875	0	0.02246839338317025
0.125	0	0.02246839338317032
0.1328125	0	0.008329438678038988
0.140625	0	-0.01298915950698556
0.1484375	0	-0.02916315162486622
0.15625	0	-0.02916315162486634
0.1640625	0	-0.01012033409313276
0.171875	0	0.01950208620231896
0.1796875	0	0.04280364763369202
0.1875	0	0.04280364763369193
0.1953125	0	0.01265804752941125
0.203125	0	-0.03733120877428104
0.2109375	0	-0.08001976250421815
0.21875	0	-0.08001976250421812
0.2265625	0	-0.007661839811706145
0.234375	0	0.1474635744621378
0.2421875	0	0.3695044724431648
0.25	1	0.6195044724431648
0.2578125	1	0.8480275503880166
0.265625	1	1.01236317284582
0.2734375	1	1.091284873689375
0.28125	1	1.091284873689375
0.2890625	1	1.04186466911011
0.296875	1	0.9821868927604375
0.3046875	1	0.945045521558101
0.3125	1	0.9450455215581008
0.3203125	1	0.9757198846621893
0.328125	1	1.016106286250259
0.3359375	1	1.043037730537103
0.34375	1	1.043037730537103
0.3515625	1	1.018280975036956
0.359375	1	0.984213836893718
0.3671875	1	0.9605587407904947
0.375	1	0.9605587407904946
0.3828125	1	0.9839888512495167
0.390625	1	1.01741674132918
0.3984375	1	1.041490312063734
0.40625	1	1.041490312063735
0.4140625	1	1.015725694440157
0.421875	1	0.9773533818655572
0.4296875	1	0.9483745610310312
0.4375	1	0.9483745610310312
0.4453125	1	0.9832224393929527
0.453125	1	1.039183749233501
0.4609375	1	1.085611541754116
0.46875	1	1.085611541754116
0.4765625	1	1.010526224399847
0.484375	1	0.8523166743046043
0.4921875	1	0.6286834817890402
0.5	0	0.3786834817890401
0.5078125	0	0.1503903319313423
0.515625	0	-0.01477063098057196
0.5234375	0	-0.09521412906293575
0.53125	0	-0.09521412906293572
0.5390625	0	-0.04185224817436242
0.546875	0	0.02567651533678064
0.5546875	0	0.07037988263838349
0.5625	0	0.07037988263838357
0.5703125	0	0.02616400590953685
0.578125	0	-0.03997583823046033
0.5859375	0	-0.0918464384684502
0.59375	0	-0.0918464384684502
0.6015625	0	-0.01398903236354535
0.609375	0	0.1466593525117492
0.6171875	0	0.3711030717597703
0.625	1	0.6211030717597702
0.6328125	1	0.8501264790044172
0.640625	1	1.017265258389132
0.6484375	1	1.099728322075382
0.65625	1	1.099728322075382
0.6640625	1	1.043199488680762
0.671875	1	0.9704200828698802
0.6796875	1	0.9214654829497624
0.6875	1	0.9214654829497624
0.6953125	1	0.9710180334407326
0.703125	1	1.045499816747269
0.7109375	1	1.103854235537273
0.71875	1	1.103854235537273
0.7265625	1	1.018237973127328
0.734375	1	0.8456123694436281
0.7421875	1	0.6119240624138947
0.75	0	0.3619240624138947
0.7578125	0	0.143957580686746
0.765625	0	-0.006016007486903896
0.7734375	0	-0.07510465343636463
0.78125	0	-0.07510465343636474
0.7890625	0	-0.03507420702027775
0.796875	0	0.01151204089879931
0.8046875	0	0.03947460816076143
0.8125	0	0.03947460816076137
0.8203125	0	0.01797904899704772
0.828125	0	-0.009315824160425867
0.8359375	0	-0.02685751028409245
0.84375	0	-0.02685751028409245
0.8515625	0	-0.01193380967804036
0.859375	0	0.007771294181044497
0.8671875	0	0.02086979406656475
0.875	0	0.02086979406656485
0.8828125	0	0.009087092656249011
0.890625	0	-0.006840608013558324
0.8984375	0	-0.01765583903067963
0.90625	0	-0.01765583903067973
0.9140625	0	-0.007557086467168877
0.921875	0	0.006322699104586726
0.9296875	0	0.01589456955242311
0.9375	0	0.01589456955242297
0.9453125	0	0.006699729679246251
0.953125	0	-0.006104594645872367
0.9609375	0	-0.01504637130359988
0.96875	0	-0.01504637130359991
0.9765625	0	-0.006250125517700938
0.984375	0	0.006139243377851808
0.9921875	0	0.01488798335390037


==> imgs/QPSK-example.csv <==
I,Q,set,dummy
0.8027312821446647,1.154428785331268,1,0
0.8343031042466494,0.8714280808692303,1,0
1.009457183100784,1.315044328092823,1,0
0.8397300254018327,1.454437729905889,1,0
1.189206360173792,0.7065588821540173,1,0
0.9202075752726333,0.8936304609749874,1,0
0.6792022787108134,0.7763326974175293,1,0
1.036689430577753,0.8945004959353237,1,0
0.9857965938268399,0.9652464686212439,1,0
1.273003926191746,0.8250484740895617,1,0
0.865693849049102,1.095839753022631,1,0
0.9079235059456999,0.751740359529284,1,0
1.105233421486025,0.7331064014064189,1,0
0.6537525285374357,1.258987570500146,1,0
0.9517909880438304,0.9760415528446973,1,0
1.354713365236029,1.513592442149712,1,0
0.9322373540201072,1.003166737815139,1,0
1.154683560729499,0.9224552182471019,1,0
0.8881558466753059,1.072721834881409,1,0
0.9840495283335492,0.9937515210593568,1,0
1.342697302626194,1.097393792211559,1,0
0.9726588985541679,1.043059674165583,1,0
0.9513038380021865,1.022100466263196,1,0
0.8307726891456708,0.8751440883656466,1,0
1.269004340897418,1.515701753590488,1,0
1.354961003590085,0.6749085975025606,1,0
0.9074432196158916,0.5896472612142964,1,0
1.326825671488853,0.474226328782835,1,0
0.9174270221861186,0.9900763725446942,1,0
1.171259131186631,0.7594226499558138,1,0
0.7273190182263907,0.6525657650159187,1,0
1.002354787094581,0.987255996834596,1,0
0.999526087120223,1.004136511029901,1,0
1.104022648677209,0.7811648125188082,1,0
0.7765752820589902,0.6640581134347799,1,0
1.283193386828648,0.7845904288520525,1,0
0.975952651040697,1.053366587199925,1,0
0.8967430197108589,1.067477410496453,1,0
0.9669096386400434,0.9992951169564956,1,0
0.979507693394241,0.9977598370910711,1,0
1.200119410430968,1.504289238743955,1,0
0.9580168795665294,0.8391849204922481,1,0
1.005510031476835,0.993686360836078,1,0
0.6852912539603939,0.770503876224045,1,0
0.9906811644310234,1.100789684122658,1,0
0.986022478205603,0.8355256533610507,1,0
0.9919467874522833,0.9809976837835568,1,0
1.024603650620155,1.214009063852099,1,0
1.028361693245041,1.110935809458424,1,0
0.8934984041373139,1.099687490090517,1,0
1.162767343304526,0.7786186839857394,1,0
0.9174172436537699,0.9219747754813923,1,0
0.9903625333660017,0.9925189132753977,1,0
1.037915541732912,1.216550859133739,1,0
1.079662832411541,1.094131752210155,1,0
0.9915944812447067,0.9778828764609724,1,0
0.9975584243609812,0.9979808354189892,1,0
0.9047840249253916,1.13705901663875,1,0
0.8925126122943479,1.118052695095711,1,0
1.038230855112717,0.9374722223457365,1,0
1.085582846621118,0.8819406121170775,1,0
1.107805181424468,1.009644276329584,1,0
1.215004320109105,1.037173350278902,1,0
1.008925524113974,0.9825591311165082,1,0
0.9031750571592218,1.177689790745242,1,0
0.8763845144707834,0.6851126267010752,1,0
1.455151217594675,0.9942714462106261,1,0
0.82942764594138,1.053292957496657,1,0
1.399377727453516,0.9757185955339742,1,0
0.9025079390564721,1.054030844627649,1,0
0.2762645094876864,0.9614379830776503,1,0
1.134771877950017,1.051783052512504,1,0
1.168331678786782,0.9609507168512019,1,0
1.016223834129155,0.9619750405840516,1,0
1.040740684451462,1.190176341621018,1,0
0.9694977272649079,1.107271171020723,1,0
0.8817615375439163,1.046604119855411,1,0
1.144079889797361,0.4793964908813729,1,0
0.793252697135837,0.9560093156761443,1,0
1.119520361771671,1.032869537783473,1,0
0.9712419256491771,1.035769395813636,1,0
1.028791955661183,1.176329465570052,1,0
1.162831959418608,1.120290124046152,1,0
0.9597431791241922,1.036440260336735,1,0
1.473803820012249,1.19763897511083,1,0
0.9315000953720547,0.9275850452770471,1,0
0.9682993856600158,1.004067951031888,1,0
0.9808285800769262,1.007009008906732,1,0
1.093266114211386,0.6895794360268003,1,0
0.897935443369161,0.787237876757124,1,0
0.9012782649714144,0.294871992555486,1,0
1.028968050347621,1.071152146454991,1,0
1.499425871088423,1.365107905029179,1,0
0.6803936321374081,1.230918746766696,1,0
1.119823503764428,1.263283779322219,1,0
0.9518963268844576,0.934675339202203,1,0
1.052366733670609,1.205975907333481,1,0
1.446252255693276,1.016133063105576,1,0
1.196473601413656,1.147893924433159,1,0
1.519428932915124,1.064630707263717,1,0
0.9578834413141806,0.9827929592692775,1,0
0.9602324241097088,0.8538798244808594,1,0
1.435330924236055,0.8022787016236015,1,0
0.7986756924497862,0.8553183951090978,1,0
1.390260720674627,1.010812765772616,1,0
1.04617849836394,0.9597737735183305,1,0
1.058350467453728,0.9296862003964783,1,0
1.04593512746389,1.011832602344287,1,0
1.366489330448653,0.7852159019944167,1,0
0.9939006658939961,1.019813806672501,1,0
1.098285086363878,1.125741698540188,1,0
0.8840664406850531,0.9781078662500536,1,0
1.261665425319733,1.32334229925518,1,0
0.9081147936227609,1.237658653599815,1,0
1.381221491312499,0.9573548751512584,1,0
1.032735973340259,0.9660072911996938,1,0
0.9613514766484867,1.037450096655815,1,0
0.9160420296950044,0.7582287635589376,1,0
0.9887965820595179,0.9796301033237051,1,0
0.6882947863455995,0.590905983909613,1,0
0.8523606735967381,0.7746872965764782,1,0
0.976221105880281,0.6475320331131391,1,0
1.049157013842391,1.186380455050293,1,0
0.9440620499322976,1.081296444491384,1,0
1.36744084788159,1.186306798238017,1,0
0.99757469999202,1.053902600447236,1,0
0.9907865333889516,1.133940926341998,1,0
1.158132720039427,0.6733037902372399,1,0
1.004760235664074,1.000915118457662,1,0
1.021815236076774,0.9978387145757114,1,0
0.852562637032951,0.974343299913094,1,0
0.7348548570082472,1.02869329167216,1,0
1.022572940035128,1.080767739877149,1,0
0.8625157526589549,0.9868018939800398,1,0
0.9977020394570267,1.000164330986348,1,0
0.6927411590926472,1.205103842721202,1,0
0.5919309135808426,0.9334214417419739,1,0
0.9879677699191496,1.148761406797233,1,0
1.014949920812061,0.9346448251177037,1,0
1.01172130883298,1.081386253320896,1,0
1.07201835943084,1.048749314639236,1,0
1.036209889237169,0.8734429292244859,1,0
1.016035156860975,1.001381042495024,1,0
1.224594438146117,1.165247791310059,1,0
1.175462684086952,0.7620204559020702,1,0
0.8592964212344818,0.9014081367717387,1,0
0.8118765148359496,0.9470042479419235,1,0
0.7458472828037594,0.989125754813438,1,0
1.132822189717013,0.8794066393879708,1,0
1.052304497400659,0.940354373655565,1,0
0.9963104725522498,0.9948069158789433,1,0
1.298819654644126,1.153363872133139,1,0
0.9819913548098137,1.519079343527381,1,0
1.202559145482179,1.371610485262767,1,0
0.9862574412476109,0.8199372997732898,1,0
0.9982092631879608,1.006154362367705,1,0
0.7830165246497216,0.9358094397662713,1,0
0.8482127411874372,0.6537003187395921,1,0
0.6001961465629457,0.7433531887700516,1,0
1.08193051836546,0.8331954983984453,1,0
0.8482585308667587,0.6338884595823555,1,0
0.995762702106764,1.081080862928587,1,0
0.9998854521719467,0.9999935015220555,1,0
1.157265538691305,0.954262762790863,1,0
0.9962851467536847,0.9946026628469444,1,0
1.354447713758684,1.103325755331463,1,0
0.7341457066363912,0.7881791842980669,1,0
1.027631419310664,1.016393943536417,1,0
1.169184090201453,1.401234609749877,1,0
0.6939616353771314,1.617525253306201,1,0
0.8875012537842204,0.8464207691924523,1,0
1.012256754310017,0.9820369525989,1,0
0.9849330707836881,0.9878773839235607,1,0
1.246757476016257,1.456329004803959,1,0
1.105535152001042,1.151469259252987,1,0
0.9899025767192519,1.026698544198536,1,0
1.131587116038212,0.920668208496774,1,0
1.082477999190442,1.170320664340149,1,0
0.5378966102893579,0.7567294597113187,1,0
0.9483240330463584,0.8201570179279908,1,0
1.240169530180361,0.9493632081901565,1,0
0.8158854313657387,1.188738382278073,1,0
0.86103066594043,0.8514871770218485,1,0
0.7832180510387787,0.806826944415999,1,0
1.006246717737111,0.9849581361063757,1,0
0.9946549758456482,1.014664015506116,1,0
0.6735832148543518,0.8474248068130885,1,0
0.9651708431628581,1.046177163611237,1,0
1.140539979877671,1.057828671554749,1,0
1.307952356911731,0.8277224200275032,1,0
0.9582628390589791,1.222635765729182,1,0
1.268334142171456,1.191764637672344,1,0
0.9905138390816065,1.06563061972471,1,0
1.519075300124317,0.8744788856132781,1,0
0.9885502005113859,0.9011416786257282,1,0
0.9238858456001968,0.9639422493420947,1,0
1.162070463809648,1.13474661176093,1,0
1.021144360785034,0.9706488579680943,1,0
0.9746835209879567,1.183049869379165,1,0
1.061259940780943,1.005266549652233,1,0
0.9180457032829612,0.5448413726436194,1,0
1.157570305071382,0.526273464660755,1,0
1.012499033506667,1.222409035174104,1,0
1.383540061736088,1.908426921376194,1,0
0.5145449890398452,0.9011887826648548,1,0
0.9016604557872621,0.9358670583242864,1,0
1.126491259903203,0.9481206133931275,1,0
0.9880458505329897,0.965117720090353,1,0
0.8165931638086805,1.204605032871186,1,0
0.9248152684042309,0.9963905389994333,1,0
0.8644990760043028,1.116623157888939,1,0
0.9946876316068726,0.9319349931795582,1,0
1.529894477688484,0.8363585016026511,1,0
1.124233963094083,0.7351265159980795,1,0
0.9077073814316551,0.8722912724531935,1,0
1.037889878904189,0.9845685304574168,1,0
1.114032092317555,1.00397769507719,1,0
0.9709356169256249,0.8652041909919138,1,0
1.196878107873287,1.254623481050342,1,0
0.7008355732914214,1.095881339784622,1,0
0.9750286491533492,0.7750003911595202,1,0
0.843979147648552,1.262149623668399,1,0
1.102175291453962,0.7063616285788872,1,0
1.048542643430788,0.8283485456461418,1,0
1.0960489896639,1.111953986941999,1,0
1.191301069265579,0.6817352517736153,1,0
1.003150547334708,1.061279623435141,1,0
0.6465202691706545,1.477319562542152,1,0
0.9143204264179199,0.9431681202687823,1,0
0.8949577755984435,1.197303135909309,1,0
1.207047847053096,0.6882172127556045,1,0
0.6652811591734606,1.260401637333944,1,0
1.112210699777676,1.057582731462004,1,0
0.999266611777117,0.9968334156135898,1,0
0.9587201699422216,1.03377102368701,1,0
0.9388983164615079,0.8580964702047061,1,0
1.042373001344465,1.099731204621651,1,0
0.9391355082525974,1.045542545862362,1,0
0.8194234896490767,0.9876551193775235,1,0
0.9975363262334274,0.9574810799832016,1,0
0.8860242897670003,0.6374836270044468,1,0
0.9181787288038151,0.9038353792058181,1,0
1.578616880234472,1.098397462271187,1,0
1.340724848097876,1.169216289331177,1,0
1.345671533518788,1.307998744772172,1,0
1.052990623670615,1.144875084143168,1,0
1.003640035249096,1.012063967202173,1,0
1.16926495074693,0.9353415769535638,1,0
0.863970500498712,1.083975719997954,1,0
0.9667259947697127,0.8202711613513444,1,0
1.083297547763593,1.040273921189456,1,0
0.8899737684154638,1.040922106668103,1,0
0.6960329217520917,0.7008652542856622,1,0
1.035588905017164,1.099251916014257,1,0
0.4461290949903567,1.157848957061821,1,0
0.2815320659314292,0.8698197518420052,1,0
1.114020324662627,1.093289151753317,1,0
0.4996045865194406,0.7940868514825274,1,0
0.9904430140213333,0.8747415717163318,1,0
0.888800677141655,0.8940777290004829,1,0
1.109424218348212,1.290509358172631,1,0
0.5725286670992611,0.7652523459678046,1,0
0.7180638753765456,1.655000514481169,1,0
1.13959103985148,0.9138422577534809,1,0
1.224898753618039,0.9122490706292571,1,0
0.9327990105883204,0.8049383918612278,1,0
0.8286223241567023,1.131843867718692,1,0
1.017040596133783,0.9315025909527652,1,0
0.8907924752739553,0.897970456513272,1,0
1.097236805975609,1.023529010471798,1,0
1.166516856272567,0.7913804940881288,1,0
0.7781458060200287,0.969527712532628,1,0
0.6460926465631696,1.236747020033859,1,0
0.922426833780656,1.074772014843453,1,0
1.251323569719317,0.544103371251089,1,0
1.147540349453255,1.026666367446425,1,0
1.353318907178069,0.6835466764927981,1,0
1.43554430868047,0.8498770359186623,1,0
0.6389413569957062,1.110598253600003,1,0
0.8196079741318051,0.992380861114493,1,0
0.9509636211794292,0.9973169203010257,1,0
0.9301296499126953,1.268583894764961,1,0
0.8889920198641756,1.365473103861721,1,0
0.888132898253182,0.9653093484710663,1,0
0.9941387066521105,1.012027270808078,1,0
1.215644370854542,0.5802000370136691,1,0
0.9429872597967007,0.9389071379493846,1,0
0.7882332397156431,1.22149416836703,1,0
1.578768935874703,0.6486541142656392,1,0
1.080505171328341,0.9592723923415148,1,0
0.7873492248346687,0.9390258563510948,1,0
1.145925243728188,1.180124301598368,1,0
1.156834936049233,1.08776438469418,1,0
0.8597957743071367,1.135084575417498,1,0
1.321394723513324,1.332980050143138,1,0
1.088649938010439,0.7849829541687843,1,0
0.8093262113467538,1.086776728717121,1,0
0.9885728790799863,1.020223746434102,1,0
0.4202338952013555,1.044943630148292,1,0
0.718579996816616,1.083548468051025,1,0
1.233640329591012,0.8472719265472854,1,0
1.125094182563191,0.8059888815622724,1,0
0.9068269114539591,1.170197056272052,1,0
1.040128622583546,0.8878786912959669,1,0
1.048479633595107,1.073371800503918,1,0
1.037221168814463,1.372596353339655,1,0
1.119030223936564,1.156846878902438,1,0
1.00173359934559,0.9803567825991144,1,0
1.403748988221316,1.024414847312846,1,0
1.579463915270658,0.9774136552213626,1,0
0.8524211227839066,1.069495546173068,1,0
1.366150444365684,0.3048877992670544,1,0
0.9974455601152269,1.00988607984247,1,0
1.104615144483259,1.121854756207116,1,0
0.9331257932750412,0.8065063807498297,1,0
0.8209240354658474,0.5564945129638839,1,0
1.049411623546711,1.422470506176155,1,0
0.9589693412140355,1.037272196612822,1,0
0.7671442299820838,0.975361042924174,1,0
0.8512126357658371,0.9283155961391296,1,0
1.040513920196332,0.9222263419315442,1,0
0.9123608937011546,0.9555292000356782,1,0
1.015370310776677,1.013099546038499,1,0
1.059763630897794,1.169951094679126,1,0
0.9172995680389175,0.9990505619926657,1,0
0.9737852950405269,0.9901463312954802,1,0
1.083326212849711,1.079827811087494,1,0
0.7228753651089517,0.6220533032981242,1,0
0.9999978827582455,1.003361432178334,1,0
1.311567660354119,0.8806285573498236,1,0
1.025673725908536,0.9194445035812289,1,0
0.6448535224568654,0.777677435159926,1,0
0.8926208864354459,1.11486287033037,1,0
1.237194145094247,1.119644224236531,1,0
0.7321734218081531,1.186611484064086,1,0
1.059835515105814,0.9942438036719173,1,0
1.014203203544362,1.040334356518831,1,0
1.418147119992302,1.370831302187375,1,0
1.251258930048338,1.309090809764193,1,0
0.6730637373074491,1.012902198795936,1,0
0.9617616117472783,1.100921988248671,1,0
0.6682320933022143,0.8298488849918758,1,0
0.953737282979409,1.128172475537565,1,0
1.089022293479148,1.34072267058626,1,0
1.00543994031509,0.9601015674108762,1,0
1.016446808595622,0.7024285036265367,1,0
0.9779459580057069,1.021216259264314,1,0
0.9312368225156922,0.9064898208974675,1,0
0.8015684275303068,1.15648749156218,1,0
1.010160296012318,0.9624926169118559,1,0
0.7657903152614089,1.163772029639075,1,0
0.9323364678998789,1.020013565355675,1,0
0.9229980702122293,0.9875201859070682,1,0
1.004901043171337,1.00481412647543,1,0
1.002198022614662,1.00540230240288,1,0
1.217370903059601,1.080867429805377,1,0
0.6961180857339253,1.345003383749535,1,0
0.9146345234300293,1.099258439483222,1,0
1.230263037090244,1.005176848433366,1,0
1.071306319527326,0.8612147443607847,1,0
0.8586835333020665,1.354331818916767,1,0
0.9482543240103666,1.051736377047878,1,0
0.9014970832881652,0.9428116560171025,1,0
0.9409767037673268,0.9911075311698991,1,0
1.056817137640239,1.377409455256649,1,0
1.084571228329348,0.9122514237336061,1,0
0.9812872127260187,1.186923145661512,1,0
0.5949571081473521,1.323671363405694,1,0
0.9520187256717363,1.202841092211298,1,0
0.90448477810362,0.9473740781726027,1,0
0.6878897420402148,0.6226837343878818,1,0
1.1377728703957,1.163382224586177,1,0
0.5371393617256223,1.120273691672899,1,0
1.250327050513149,0.9109974491380928,1,0
0.4981580160921663,1.312481230935968,1,0
0.9948539640397969,1.116117641069878,1,0
1.309318999691643,0.8953720429452312,1,0
1.172746182730762,1.001288863233551,1,0
1.156669959447796,1.074434355180622,1,0
0.7498936633299595,0.7588628428490464,1,0
1.14099823059741,1.160984421570762,1,0
1.097748330893744,0.6655763796574951,1,0
1.06739047735508,0.8553331969362883,1,0
0.9156766697154521,0.578594721555035,1,0
0.9312156364908316,1.021364180602227,1,0
0.767649488014273,0.8393691758581584,1,0
1.090670470874837,1.088824978642974,1,0
0.6707743712489169,0.9928915746365282,1,0
1.007515258385626,1.00363250373468,1,0
0.7976040692697716,1.024093022380378,1,0
1.201589795311188,1.076758529913781,1,0
1.154128680507785,0.6139059002829866,1,0
0.8129120031716381,0.8894501316271981,1,0
0.8281829315169182,0.5171478852392851,1,0
0.8970178896565445,1.004383061688211,1,0
0.6972556039632426,1.044245329210059,1,0
1.055199390675833,0.9212623824095328,1,0
0.8728095619010745,1.422017656246083,1,0
1.218844700823055,0.9771703322439439,1,0
1.321252554960216,0.5906409550880598,1,0
0.2630986618718122,1.058662292239229,1,0
1.288544413597152,0.8448357602433437,1,0
1.046070050820802,1.160473260011715,1,0
1.032740056784724,1.002186825384481,1,0
0.928508601644028,0.983463538144167,1,0
1.058715710862653,1.17811799172515,1,0
1.123871516996753,1.273919812597505,1,0
0.9800123879317364,0.8865044334131109,1,0
0.8293954940564943,0.8938126142843968,1,0
0.90117906962072,0.9363787337230665,1,0
1.23920242717306,1.018916421515308,1,0
1.238795446874849,1.019873109745137,1,0
0.4990850798436931,0.9686826543089514,1,0
1.304024248122807,1.153356064562854,1,0
1.057645651043982,0.8108206689050418,1,0
0.9237172874314168,0.6424772420795386,1,0
1.014497044959032,0.7669460824105017,1,0
0.9856795799639224,1.003172842413436,1,0
1.201265734188238,0.7211256010247706,1,0
0.7958919105136603,1.060913216381629,1,0
0.9909447899609245,1.031213189277459,1,0
0.6272654876402283,1.349202761982212,1,0
1.03388569038422,0.872491899422792,1,0
1.291656196403209,1.084483226023285,1,0
1.061128688542722,0.9776217096524611,1,0
1.062297557367579,0.9499874847547156,1,0
1.32537533557726,0.6255752985819689,1,0
0.7447143002551175,0.5413101635127635,1,0
1.048255526361299,1.054993803143563,1,0
0.5078775486670032,0.8256000752336203,1,0
1.266788473057088,0.8785528365256495,1,0
1.166588324525857,1.019489363860795,1,0
0.9789516428075848,0.998581569360094,1,0
1.003298935284343,0.9774367887727043,1,0
1.390515123938578,0.9630140215382385,1,0
0.9155281891671624,0.8397093519638167,1,0
0.817332076704038,0.6899039960866375,1,0
1.112984666025335,0.7308765930140956,1,0
1.287431763748021,0.9218459665935058,1,0
0.9954979518242792,0.9996726106307143,1,0
1.223454216470742,0.9525767543105456,1,0
0.9320097663052895,1.067633923191833,1,0
0.632375193288909,1.034719518245324,1,0
0.6857494821239024,1.556239524803413,1,0
0.9779453736783827,0.934747759009694,1,0
1.030632382690319,1.059493359915215,1,0
1.059424174425873,1.285077760368444,1,0
1.07748407673573,1.198152491009156,1,0
1.175995049352364,0.9781591480913093,1,0
1.23350853984226,0.668432292992037,1,0
1.00394590292082,1.157925066988976,1,0
1.10430214180728,0.9207062942778009,1,0
0.9168997415533697,1.076142262189959,1,0
1.146658736960725,0.9037294986160584,1,0
0.7428043215149723,0.5114819623986773,1,0
0.783351141152153,0.7507903841918229,1,0
0.9855519239087542,1.021951357679655,1,0
0.8860480119938635,0.7772090348938702,1,0
0.9586941832075419,1.226587980108312,1,0
0.740304533192484,0.993312312915874,1,0
0.807223877960403,1.009950929095622,1,0
0.9331854099564402,1.300937338751764,1,0
0.9893390397837256,0.9537863636507165,1,0
1.086680242897289,0.9709015457124188,1,0
1.129868463856574,0.9790946917741391,1,0
1.262969057587266,0.8047338727106185,1,0
0.8338869000639646,0.7465345692342882,1,0
1.001193619366512,0.9981932305541765,1,0
0.9453263369291588,0.6524301277071062,1,0
0.9340803394827141,0.8099818678714455,1,0
1.039173264587262,0.71107222976252,1,0
0.9369641601736897,1.015941766270116,1,0
1.00707474119264,1.109445859344532,1,0
1.020396531142547,0.9802743689080932,1,0
1.293602113303303,0.9782218737287142,1,0
0.9023586108286933,1.119261751505306,1,0
0.9730422960588726,0.9549931515669575,1,0
1.356731714042683,0.9878937662748836,1,0
0.9357709079099552,1.004280989864912,1,0
0.9653810561912778,1.102765586909251,1,0
0.7815063497457265,0.9300596216319001,1,0
0.7168979038669134,1.142549312092204,1,0
0.8221595193735488,0.7872330248393866,1,0
0.6679320392655201,0.8815279098056101,1,0
0.7488556295859694,0.7831512820550328,1,0
1.077360248163509,1.240236118368316,1,0
0.670809807721171,1.173041279835141,1,0
1.210900303044076,0.7594328214439849,1,0
1.24805786077279,0.6614749657266379,1,0
1.212117580773913,1.049606830932736,1,0
0.1552644974107695,1.622227067376749,1,0
0.9492527302798999,1.083418187842683,1,0
0.8300648353199308,1.009522979117789,1,0
1.104034554812147,0.9533149034381319,1,0
1.000469066754776,0.9985762010648941,1,0
1.304667379130469,1.433048467581587,1,0
0.9005460341429185,0.8797206738804626,1,0
1.128099192913796,0.6395417959492511,1,0
0.8172385107409352,1.012142032398862,1,0
1.09116430812309,0.9139038197859448,1,0
-1.125145861388085,0.461571911149911,2,0
-1.16688677060814,0.9684909505409873,2,0
-1.045713562226064,1.120710163710535,2,0
-1.04472254408303,1.029171418541598,2,0
-1.062085828984808,1.079093651804208,2,0
-0.8212927866359934,1.436669723228562,2,0
-0.8268961387200418,0.486075324212085,2,0
-1.350190864872054,0.7844650041842482,2,0
-1.080808542412754,1.148794280510423,2,0
-0.9051695605443735,1.022181490851753,2,0
-0.6779654455223875,0.8442205187148832,2,0
-1.288914807886764,1.481664883523855,2,0
-1.264476246215106,0.984224649880451,2,0
-0.980748136990571,1.121038428079079,2,0
-0.9719992340262862,0.9533688075865165,2,0
-1.620566587240739,0.6176484453185005,2,0
-1.281691092821714,1.025590467649137,2,0
-0.8358273517323418,1.031013853256922,2,0
-0.819650401144433,1.157715524225647,2,0
-0.9932351009823356,0.9892904079590397,2,0
-0.9904359561968888,1.054694505136099,2,0
-1.005312787575287,1.098520569440642,2,0
-1.135819638409666,0.7728030782957398,2,0
-1.1839184268697,1.073664449289513,2,0
-1.308235524212895,1.266602332728873,2,0
-1.162378858277928,0.9801984383328904,2,0
-1.384631971317197,1.138073607498925,2,0
-0.9968932339893501,1.045324375382626,2,0
-0.8402533433415305,0.9239885774955843,2,0
-0.7085868121063111,0.9765174621866156,2,0
-0.4623800185369448,1.221050747493172,2,0
-0.8808359352344972,1.013808586273778,2,0
-0.6864561261798177,1.176334269056806,2,0
-1.560773654619063,1.119094608034215,2,0
-0.9482869901021844,0.9622393950603433,2,0
-1.283335961755347,1.235170114601079,2,0
-1.011261166662775,0.9646934360486401,2,0
-0.7377328857300129,1.043028194983866,2,0
-1.049832850492311,1.0127491021438,2,0
-0.4930389904003517,1.0006901316675,2,0
-1.127356884819753,1.183778987080934,2,0
-0.7449264186737511,1.054595807818146,2,0
-1.210940484996247,0.6762576616625182,2,0
-0.748050179639163,0.9151910549825433,2,0
-1.305855346122749,1.039975199928727,2,0
-1.412626506078452,0.971222699408928,2,0
-0.8016838688749138,0.9994117503874665,2,0
-1.039184423907003,0.8864074420194759,2,0
-0.723658467074634,0.7975953905581619,2,0
-1.444759966461447,0.9715898866039044,2,0
-1.088310084534081,1.101921728458719,2,0
-1.149251377601633,0.9517948857524758,2,0
-1.085037436794055,1.10747677089328,2,0
-1.004073674260513,1.039753607887281,2,0
-1.118256170510073,1.466601149179409,2,0
-1.352787276686544,0.9274388487754868,2,0
-0.8590391070220563,0.593077415297578,2,0
-0.7721165490222295,1.112336164766853,2,0
-0.8963954026441681,1.180328650079685,2,0
-1.030607608627942,0.7467062228942227,2,0
-0.8878039545640188,1.11364659297135,2,0
-1.039288307465534,1.102643426033472,2,0
-0.8352698287991587,0.8785150395049732,2,0
-1.105068589504321,1.141430678304403,2,0
-1.19603805867415,0.8944973134974844,2,0
-1.040441198598107,0.9038833558717273,2,0
-0.9795592725590391,0.8068168486164716,2,0
-0.8665112161853727,1.065262210792879,2,0
-0.9189632289438956,0.9252770184874144,2,0
-0.9893375082932927,1.026147427871689,2,0
-1.029676858172447,0.7597406264107827,2,0
-0.7697483812705519,1.412977059112763,2,0
-1.004865574635364,1.086955012313499,2,0
-0.4717758694173386,0.6246981226134374,2,0
-1.205764363209918,0.8380578175771434,2,0
-0.8634891499876717,1.098098154860073,2,0
-0.9778871020318426,1.02158115663504,2,0
-1.105409667479235,0.8838045526285357,2,0
-1.069090345455829,0.997076396156457,2,0
-1.026773175428041,1.555142867486302,2,0
-0.7265614483146856,1.377888197067425,2,0
-0.9975851039827737,0.7769906432162329,2,0
-0.8577589340753653,1.039447839104535,2,0
-0.7006954185986678,1.099904302752533,2,0
-0.997171753464168,0.9671663592055287,2,0
-1.000121234692312,0.9204004809874482,2,0
-1.383797082965055,1.270160921206186,2,0
-0.5467558581358531,1.212488769301197,2,0
-0.7250695245364904,1.333470777482883,2,0
-1.155760029889729,0.9398581169116893,2,0
-0.9277860248741386,1.124669013741501,2,0
-0.942625199831237,1.03616078318839,2,0
-1.010795008740922,1.280298792049593,2,0
-0.9375646524019277,0.8985087600930259,2,0
-0.9900259421344751,0.8219764480850237,2,0
-0.9830515143535936,0.9663625203933989,2,0
-1.063896486940269,0.4693944088537749,2,0
-0.4264374682284828,0.5760475388361184,2,0
-1.069518047505006,1.026688857490156,2,0
-0.9592783997283386,0.9010292919200645,2,0
-0.6329579404043859,0.9317475663084646,2,0
-0.9944775718427775,0.9962808555542558,2,0
-0.9891874225720947,1.171314135888944,2,0
-1.055158196956412,0.8763612510113742,2,0
-1.000120813907045,1.001910960437626,2,0
-1.221583403804447,0.8121756141176094,2,0
-0.5934361818571354,0.9042532110192056,2,0
-1.015932642039793,0.9475022199002532,2,0
-1.032226836008369,0.9505864220470283,2,0
-1.016716362297943,0.9650090590911738,2,0
-0.6188831138959283,0.8310737321976914,2,0
-1.130256670189544,0.9168594682365447,2,0
-0.9546950420681518,1.392917730975544,2,0
-0.8879494302975188,0.917750306507192,2,0
-1.260745274194976,0.4263649852622067,2,0
-1.285210009975532,1.069043168265801,2,0
-1.02843205244528,1.116374349990329,2,0
-0.9145949405664567,1.103026866047496,2,0
-1.043576658678875,0.7165745494747255,2,0
-0.9735584311702064,0.9950717273446453,2,0
-1.031841714554059,0.9114785096763898,2,0
-0.8413846454336835,1.106095706077391,2,0
-0.8556282041967245,1.230977850140331,2,0
-1.235288635046236,0.9989602673482725,2,0
-0.8793974184062201,1.419277537802904,2,0
-1.097879419053287,0.964061384577122,2,0
-0.9215593182667515,1.11531671753681,2,0
-0.9639346062382158,0.8898445802162054,2,0
-0.9896959279533093,1.150365107501814,2,0
-1.002519791265851,0.9859054702291664,2,0
-1.031957894831054,1.047172730000181,2,0
-0.6141817449903416,0.4579231289648491,2,0
-1.147962779933457,1.421505996827678,2,0
-1.239431802795265,0.9992863022345605,2,0
-0.4915890002669818,1.130434152903567,2,0
-0.9927066229286794,0.7667392814198135,2,0
-0.9981546678224437,1.033586757679386,2,0
-1.100830336706913,0.8459680004122551,2,0
-1.494326421543784,1.051159918369759,2,0
-0.8882792512254049,1.040548341812215,2,0
-1.111484126159025,0.9634630300318181,2,0
-0.9379343005718791,0.862809060710828,2,0
-0.6687978016178451,1.17114395501881,2,0
-1.226698446728768,0.9649183203553607,2,0
-0.9177639793294705,1.057985283828899,2,0
-1.100696020512077,1.024934215862422,2,0
-0.9885333157986127,1.123813253470341,2,0
-0.7975759732413574,1.009566257642766,2,0
-1.182961647064721,1.351561728601363,2,0
-1.001363793717912,0.9943670146944478,2,0
-0.6071023139167441,0.9437345171580452,2,0
-0.8780069320506818,0.7762685432123847,2,0
-0.936646867744952,1.19927688228956,2,0
-1.123842523399776,0.6353883420681741,2,0
-0.9797110735697364,0.7624177672867565,2,0
-1.073917652584855,0.6485561996858762,2,0
-0.7376070533099859,1.022345358854457,2,0
-0.9257027233787752,0.9979547264643644,2,0
-0.9111679360403111,1.112706644156726,2,0
-0.8882734176788077,1.603767732074361,2,0
-0.9979220606219751,0.9968258280848358,2,0
-1.114918364254175,0.7001213325641448,2,0
-1.090424758165649,1.014950738474009,2,0
-0.9889980373093887,0.9627329588777229,2,0
-0.5304452327687903,0.5368971339435383,2,0
-1.01640733075633,1.021588779107429,2,0
-0.486203478296378,1.023150037829742,2,0
-0.9240926375607885,0.9988430359894943,2,0
-1.000010538347862,1.070818676939082,2,0
-1.045450517685491,1.010742882369689,2,0
-1.020298699587639,1.000879799047676,2,0
-0.9139747399682758,1.374234156181392,2,0
-1.047927340697738,0.9403198856114487,2,0
-0.8789519248373114,1.006718520505938,2,0
-1.25851628982861,0.7441070614041003,2,0
-1.240254077854557,0.8403367421149609,2,0
-1.169868319306302,1.036556530916598,2,0
-0.9349573496125093,1.576308203235725,2,0
-1.077495609239487,1.051064682484402,2,0
-1.185312547930714,0.7623346984410045,2,0
-0.9978794436309525,0.9926585036999291,2,0
-1.273255828412025,0.8960702459972758,2,0
-1.156426274753731,0.9570592536776859,2,0
-1.006450577075361,0.9963063263351947,2,0
-0.8156923997286131,1.022260950539624,2,0
-1.03490974800306,1.043558788892289,2,0
-1.025195624030135,0.9953804491600163,2,0
-1.000421956841792,1.001751978450785,2,0
-1.060578803395753,1.009838412105938,2,0
-0.9466984786747117,0.9389985639417984,2,0
-0.3721638024317134,0.8917050003215478,2,0
-0.9491896638615287,1.110310844077969,2,0
-0.9874567674053488,1.108577250443395,2,0
-0.8356685956390135,1.031887739417347,2,0
-0.5034057430737108,1.465757127110476,2,0
-1.111640769573567,1.094242664125208,2,0
-0.9669254114669688,0.9855569674149357,2,0
-1.000855614842824,0.9958896712931747,2,0
-1.004005148568445,1.010425531036025,2,0
-1.073279211456666,1.022278154529122,2,0
-0.9146910196485711,1.036608158612269,2,0
-0.7710688897947657,0.9213189750206497,2,0
-1.16602060924329,0.9732274239220441,2,0
-1.145488978077133,0.8940447572875967,2,0
-0.6776771703328875,0.8864509346734307,2,0
-1.255411679511764,0.8373691846746776,2,0
-1.088890271938446,0.7368033818641537,2,0
-1.066573104598604,0.9871422405309477,2,0
-1.246635694276167,0.9621573981411372,2,0
-0.7796399849977029,0.8710403418740885,2,0
-0.9264389524967273,0.8612155804849024,2,0
-0.8960689566531157,0.6468009629293597,2,0
-1.07790315841736,1.13377934409756,2,0
-0.8314560856674357,1.429958052369848,2,0
-0.9979312173902987,1.048881862249678,2,0
-1.034371007406686,1.349120051361715,2,0
-1.01659414709342,1.042612282559212,2,0
-1.345171003136231,1.100474948392365,2,0
-1.15702597547642,0.9803790930022216,2,0
-0.9316809860631492,1.077720875923976,2,0
-0.9842507856405593,0.8873625151822311,2,0
-0.9940213612189083,0.9999209229042257,2,0
-1.050087047097157,1.091564580501855,2,0
-0.9806227697812905,1.086958866047562,2,0
-1.357715580915279,1.204598758215897,2,0
-0.8725708562009694,1.072373125736986,2,0
-1.025424904549768,1.010933032634471,2,0
-1.011491247641159,0.8595163791997316,2,0
-0.9753280223718511,0.8851812036305921,2,0
-0.5233137583840595,1.483374127006894,2,0
-1.082959442557318,1.451459688484352,2,0
-0.9436679316860049,1.177661723133284,2,0
-1.064585741546235,0.8506023559000671,2,0
-1.015500221961387,0.9772833154331062,2,0
-0.9963249190849796,0.9995496200922231,2,0
-0.9238701239106866,1.139755870053108,2,0
-1.442191797211251,1.176431473465651,2,0
-0.9746807032777893,1.355956352251076,2,0
-0.9877750182708325,1.095897494443246,2,0
-1.000867110962857,1.036793220842511,2,0
-0.9969981129755064,0.9933210866589457,2,0
-0.7574477888270236,1.23257952532029,2,0
-1.055678630630981,1.249705332864386,2,0
-1.014231025674354,1.000622104422734,2,0
-0.9596547188242683,1.130408628777339,2,0
-1.014789155506834,1.091548360759157,2,0
-0.9520410310889861,0.7872830432656156,2,0
-1.169714826056353,1.292527413603104,2,0
-0.9308948394627101,0.697830419752986,2,0
-1.014565476055725,0.9914121012085759,2,0
-1.024169689658364,0.9022957790116108,2,0
-1.183514836170667,1.146093870352158,2,0
-1.339356053622712,1.443544007242861,2,0
-0.5731633296075157,1.458686658307176,2,0
-0.9991914953604614,0.9930486838826162,2,0
-0.8806682488604106,1.107858084823125,2,0
-0.8992215938380173,1.049287944760012,2,0
-1.093419317521902,1.00178690626053,2,0
-0.8555433666264823,1.049453311497578,2,0
-0.5599210293570924,0.7184210924891645,2,0
-0.9078405326222276,0.7188800899247071,2,0
-0.7659683840889103,1.36600593752583,2,0
-1.146329335303571,0.939659044804058,2,0
-0.9576375510350856,0.9899707848380522,2,0
-1.078235839429676,1.132843916511157,2,0
-1.016942077257881,1.018724420506576,2,0
-0.8403285009460314,0.9157676651876399,2,0
-0.9200605489377538,1.190912776790303,2,0
-1.04798682243775,0.9334064166407215,2,0
-0.7776270173968076,1.049766558893476,2,0
-0.9074489932740472,1.037839464920974,2,0
-0.7669209110505812,0.8534563054422382,2,0
-0.7010294003608732,0.9919034505437816,2,0
-0.9748317204176485,1.338639853178321,2,0
-0.994566915772134,1.01849321612977,2,0
-0.7938194691467648,1.790399484961332,2,0
-0.943999488702141,0.9046483519290405,2,0
-1.120662153065741,0.9125336269534661,2,0
-0.9884940411598934,0.9969019121468278,2,0
-1.092541868005894,0.9825877903292016,2,0
-0.6668606387814451,1.106001856565647,2,0
-1.011539572736043,0.9586552572674012,2,0
-1.0121367799974,0.9941442984281339,2,0
-1.080798625192878,1.203638685887249,2,0
-1.016725825145115,1.007294518864664,2,0
-1.013190271463498,1.017784032027954,2,0
-1.141953505050964,0.919250225116735,2,0
-1.075624911776079,0.7968144587755971,2,0
-0.8937976516129762,1.546930143615615,2,0
-1.140013664734082,0.9931424041246462,2,0
-0.8438275234380022,0.9142009572112587,2,0
-1.050546403875666,1.000475382741938,2,0
-1.262520689254832,0.8658805226962434,2,0
-0.9785071142879211,1.015685491153488,2,0
-1.102334063058101,0.8155560256261749,2,0
-1.111597672982836,1.575732628270605,2,0
-1.261545131046986,1.044108278601814,2,0
-0.6973310004305668,0.9396232421516049,2,0
-1.385612286899944,1.45776968531725,2,0
-1.072850677168832,0.8816675437529391,2,0
-1.085513373263568,1.32483931441916,2,0
-0.5821100082701924,1.158957075608168,2,0
-1.328198708873522,1.570302164658239,2,0
-0.7176623572892801,0.9929426293712895,2,0
-0.9652712999187804,1.010123724345247,2,0
-0.8638817576633584,0.9199154949691257,2,0
-1.187827734673122,0.9786916662952535,2,0
-1.097458318431821,1.010682366740164,2,0
-0.8796646791430104,1.03056581939885,2,0
-0.5919352286981673,1.261310196823112,2,0
-0.9909547487254956,1.002664367002953,2,0
-1.020566662062764,1.046646583903888,2,0
-1.105430803535088,1.102248559857002,2,0
-1.27328333108866,0.8955772536347595,2,0
-0.997379291907971,1.231226445643838,2,0
-1.012994402592904,1.003029244227925,2,0
-1.019430925556223,0.8043561718203687,2,0
-0.5620447950748559,0.8871255197152903,2,0
-1.062030474838753,1.05383486900162,2,0
-0.8417903742538616,0.7701096412667927,2,0
-0.8937023637922918,0.926383551799681,2,0
-0.8343320965061007,1.203755670912554,2,0
-1.030349900795601,0.9355731232173014,2,0
-0.861435916869613,0.4343383608109723,2,0
-1.287236857520732,1.089174229892064,2,0
-0.8990052497657062,1.014720189246628,2,0
-1.029866859629032,1.056988652355808,2,0
-0.9734806081709877,0.9471503220638149,2,0
-1.315037144932317,1.602697935543366,2,0
-0.9191171439936299,0.8698760412806903,2,0
-0.888482564233416,0.8647790082823277,2,0
-1.017805560705543,1.2901327227325,2,0
-0.9384696326576749,0.8271603721573472,2,0
-1.152579306110991,1.118259857784424,2,0
-0.6622104645395226,0.6997422462507377,2,0
-0.7629121180108382,1.123895436802555,2,0
-1.13348456783705,0.873846141618754,2,0
-0.9964559366244325,0.7390041298324064,2,0
-0.7617066009823008,0.5721580149484689,2,0
-0.9779832985304023,1.228534018422603,2,0
-0.9291535438593249,0.9814253166312811,2,0
-1.042115097170911,1.292085822978593,2,0
-0.7499945337108388,0.7240254419207693,2,0
-1.041726566260347,1.167539060103975,2,0
-0.9524875561806575,1.019091265213527,2,0
-0.422801989031077,1.123087499518552,2,0
-0.8475258486028412,1.095558056658241,2,0
-1.070656901582188,0.9882039024408529,2,0
-0.9150189005345237,1.264303180632374,2,0
-1.137479908791955,1.034147211498444,2,0
-1.016881959740054,1.159599845581761,2,0
-1.041104498376621,1.175168221926695,2,0
-1.123993909281225,0.9398551351067788,2,0
-0.6675169864221536,0.7986808795962121,2,0
-0.9575687970489656,0.9338992970023666,2,0
-1.122485414898568,1.048422927961567,2,0
-0.8189779705912579,1.106316782213141,2,0
-0.9389833618052045,0.8276586064746462,2,0
-1.140354038509551,0.9941038962283285,2,0
-1.167331506161285,0.9419398384851667,2,0
-0.8576620134781886,0.9832329943973025,2,0
-1.001254551896615,1.002428520141662,2,0
-1.0404974698027,1.057457484323434,2,0
-1.093423425674707,1.385302590304964,2,0
-0.991844586696691,1.025509366215207,2,0
-0.8455244533188804,1.039891850661961,2,0
-0.6373694334411186,0.9193853730498384,2,0
-1.20533503202376,0.9361581454603919,2,0
-0.8854956030858236,1.240677641779774,2,0
-0.5796932137362463,1.183068899966436,2,0
-1.47717630196557,1.100195617651544,2,0
-0.7524396596105121,1.058662295480473,2,0
-1.024185509712368,0.9155952942820831,2,0
-1.302193095074017,1.116255884481788,2,0
-0.9836852671836676,0.8372392198024878,2,0
-0.6937199511305983,0.7210357641997598,2,0
-1.147401122052603,1.242323435618717,2,0
-1.096290960317154,0.6163970299948316,2,0
-0.9601697818998091,0.589527520178957,2,0
-0.8986980937581445,0.9275230758157919,2,0
-1.103500721421925,1.358308928181391,2,0
-0.9928367688249665,1.013358734483251,2,0
-1.069675876980592,0.8566416765178146,2,0
-0.8279931908520052,0.8326510837677292,2,0
-0.9740427684682952,1.153458909232194,2,0
-1.096526397143305,0.925680425670113,2,0
-0.7700252395247077,0.9664512020279952,2,0
-1.025175225571102,1.025549318944736,2,0
-0.9899231393235535,1.049938031777993,2,0
-1.020383697594258,0.9590577371397057,2,0
-1.240961260362859,1.150814354285288,2,0
-1.064913221637059,1.35962536145799,2,0
-0.9606244963702082,1.083003201551352,2,0
-1.075487051514873,0.4909612316061437,2,0
-0.9043397746746279,0.9772387342836892,2,0
-1.040970060252165,1.008586419415096,2,0
-0.7587116871314914,1.235781811213342,2,0
-0.9938054330938844,0.9928915732095911,2,0
-1.023342018383607,0.9818214299295208,2,0
-1.025707345208748,0.7528994180755887,2,0
-0.8132221238807865,0.7768254837712985,2,0
-1.320707530696252,0.9832361106416765,2,0
-0.6971559394023437,0.7745074959519991,2,0
-1.182711188276046,0.8361350415396461,2,0
-0.906334013899008,1.176975595315563,2,0
-1.171056869153798,0.8172966201958205,2,0
-0.9834648494439653,1.000108422197523,2,0
-1.032615172565111,1.589607499483159,2,0
-1.013502976698867,1.175909526642852,2,0
-0.6330726033644969,1.170932407335257,2,0
-1.259850190067671,1.085030857271125,2,0
-1.003153158967563,1.004028454245291,2,0
-1.200899527522258,0.9898783297048334,2,0
-1.300686817730278,0.7570435029526361,2,0
-0.7640339021575542,0.67306776307326,2,0
-0.5422252384274315,1.004767147230872,2,0
-0.8328186307853941,0.8326445441966233,2,0
-1.00220146897403,1.063853780234397,2,0
-0.9502943550840731,1.427197020076258,2,0
-0.9249942429808669,1.036521085118375,2,0
-0.7109660202664732,1.199586515716319,2,0
-0.7090940364344878,0.2859528904040574,2,0
-0.5906889963990379,1.073452064927557,2,0
-1.011900358943732,1.011684889747905,2,0
-1.217724190898568,0.9598171105793143,2,0
-0.6686981037947671,1.417209600758863,2,0
-0.6615111714262063,0.8748536879978128,2,0
-1.354590906750144,1.171636108162647,2,0
-0.912557823793111,0.7700480376728233,2,0
-1.052187654650557,0.8186922992274988,2,0
-1.272997851770832,1.155444910677684,2,0
-0.9716325461776042,0.9623053182836663,2,0
-1.113545695593531,1.118053337211548,2,0
-0.6706161363926575,0.824970673365869,2,0
-0.8991599456050617,0.7788180326933336,2,0
-0.9649853926412538,1.299590287250719,2,0
-1.057404523861336,0.9342181741631805,2,0
-1.074053214492115,1.170663636235316,2,0
-1.016233835030232,1.021341549744422,2,0
-1.097972493468006,1.408399139784783,2,0
-0.8638744349872572,0.9622067895295752,2,0
-1.059489331739925,1.13562881262222,2,0
-0.8100728606171335,0.9878613401594557,2,0
-0.9979840353165127,0.8880534083247547,2,0
-0.833902950072571,1.076485655320997,2,0
-1.02888868622261,0.9596281379316489,2,0
-0.9738690203080276,1.009511445792728,2,0
-0.7899157274028877,0.8781891177274588,2,0
-0.6614453150878735,1.127736546273568,2,0
-0.8349606871969234,0.9619431842170072,2,0
-1.292783391449189,1.004791496500428,2,0
-1.07445669412866,0.7621640907887761,2,0
-1.742696249245675,0.3892410527474318,2,0
-0.7558981892699853,1.001581652207867,2,0
-1.040667936891549,0.9610047048563279,2,0
-0.8519447395905286,1.270755672505316,2,0
-0.8922098391687059,1.395791346827983,2,0
-1.251073959334519,0.8145312042897683,2,0
-0.9434242442829203,0.8775104797677898,2,0
-0.9546319123012134,0.6091708260372768,2,0
-0.6306155565748137,0.5925939161293229,2,0
-0.7931950858800771,0.9180807862963836,2,0
-1.246563488221915,1.023629102999767,2,0
-1.275072897275284,1.308113654170475,2,0
-0.9477483857952039,1.209308647059939,2,0
-1.015720466284463,1.022040655041297,2,0
-0.9712251637656693,0.5798187978217316,2,0
-1.018794477932894,0.9667202312507785,2,0
-0.9177659004678035,1.096999589992553,2,0
-1.015653366217691,1.002416467303768,2,0
-1.072944711051569,0.681379391167573,2,0
-1.072514007657366,1.091562103009887,2,0
-1.023714694648013,1.1999614456078,2,0
-1.075406299999087,0.987771378192894,2,0
-1.19053138735923,1.015771684441108,2,0
-1.132604784373538,0.8519731997927403,2,0
-1.204335345492271,0.672535429655734,2,0
-0.9943653628711745,1.219607898070768,2,0
-1.045438874263793,1.042076433959338,2,0
-1.142721635083675,0.8668025061974171,2,0
-0.5024173836669152,0.6275265360043198,2,0
-1.003428870331111,0.9045503564547406,2,0
-1.161058685079333,0.8505487939291644,2,0
-0.9299715182875594,1.033954861178549,2,0
-0.8215131397709836,1.420107346534046,2,0
-1.177534323316137,1.277767902019893,2,0
-0.9249949424078593,1.251966206804002,2,0
-0.9945068464073211,1.00727408493359,2,0
-0.3322388792840977,0.4992287273239282,2,0
-0.9755045353693735,1.029282254315149,2,0
-0.9235661707044307,0.9447414605621617,2,0
-1.437646897316671,1.013957527947201,2,0
-0.8372575940623441,1.092989225648138,2,0
-1.180103924870133,1.131032335168806,2,0
-1.106547405553616,1.112585023273531,2,0
-1.116417165124688,0.9744236286758242,2,0
-1.040286770909591,1.053849399635471,2,0
-1.035239583643442,0.3446118238369945,2,0
-1.053840388646582,1.091223197387797,2,0
-1.191066182384535,1.002636685222362,2,0
-1.237066720177193,-0.9595889792202428,3,0
-0.9205805177394922,-1.116232212343704,3,0
-0.472871214401872,-1.032122584988693,3,0
-0.9074575609564105,-0.9981386059960052,3,0
-1.039309147656787,-0.9236076243896824,3,0
-1.391674767936351,-1.013572671806675,3,0
-0.9634665908226644,-0.9673816816994613,3,0
-1.573484511997327,-1.128762986635956,3,0
-1.475351960371937,-0.7062555966965249,3,0
-0.7923524921907499,-1.027883444398368,3,0
-1.299286215905093,-0.2730399634887161,3,0
-1.10552084292515,-1.615189495228399,3,0
-0.5800897830999492,-0.7145407832794404,3,0
-0.9856914914682364,-1.005477159109199,3,0
-1.0226880150843,-0.9082810421808215,3,0
-1.095559461494279,-1.084521940065396,3,0
-0.9282994189606015,-1.10927600626058,3,0
-1.314893993387833,-1.296135437025965,3,0
-0.8646509357099634,-0.7931822073094148,3,0
-0.8749558049713051,-1.131209203644212,3,0
-1.148220748251717,-1.149789716299654,3,0
-0.5036821101485294,-0.8813491610953882,3,0
-0.9093343340397949,-1.214430207645403,3,0
-1.007703459760781,-1.058586612534075,3,0
-0.91362400482187,-1.052160742957105,3,0
-0.8700697804911872,-0.7305753433160882,3,0
-0.8552068589497515,-0.8354121977651556,3,0
-0.9800253824557541,-1.008571899436283,3,0
-1.074891351178379,-1.060307918630961,3,0
-1.074623186955372,-1.361177034284858,3,0
-1.018534461275584,-1.021319500136178,3,0
-0.740149013304731,-1.378590845841964,3,0
-1.020889654916799,-0.926994878941069,3,0
-1.561271707061779,-0.6716737600029049,3,0
-1.056827051094017,-1.220513101291238,3,0
-0.8419749396879428,-0.7759691863480053,3,0
-1.032265968566481,-1.042350120828118,3,0
-1.2430984389561,-1.25675562005375,3,0
-0.9421013342261976,-0.6238549369545949,3,0
-1.109299723412277,-1.118808077869093,3,0
-0.9703832325796174,-1.1066150044748,3,0
-1.438157966241527,-0.7818134400610175,3,0
-0.9549569641397601,-0.9288312254434339,3,0
-1.094743142437204,-1.034722528857943,3,0
-0.7521751812268904,-1.07565972592393,3,0
-0.9409990473129243,-0.9585200310691396,3,0
-1.262997903337724,-1.36092969737838,3,0
-0.8985792814673988,-1.078036430530343,3,0
-1.152003128848947,-1.404125551576838,3,0
-0.9333735156249557,-1.093032160453546,3,0
-0.8649566340771203,-1.014601455128945,3,0
-0.9583333010633018,-1.001679179611206,3,0
-1.516807426800239,-1.323047453021665,3,0
-1.181776074658591,-1.373422520155453,3,0
-0.9742419715910647,-0.9951563258133842,3,0
-1.132280752300511,-1.087060998813173,3,0
-1.226534671541964,-1.126714039715022,3,0
-0.8233857309021466,-0.9493011897849269,3,0
-0.9905360489424871,-0.8821673358697728,3,0
-0.8945596613132761,-0.8687746328252706,3,0
-0.6814291607374259,-0.8430547222469605,3,0
-1.049813670167732,-1.02660786510593,3,0
-1.013459378163399,-1.017766049292017,3,0
-1.069837582199871,-1.01733941959873,3,0
-1.117398523029967,-0.7013902562831039,3,0
-0.9750216421690082,-0.9788529839602798,3,0
-0.9920713512550479,-0.9731296488549572,3,0
-1.225003383708459,-1.114883005361774,3,0
-1.150509402815662,-0.8317457088418609,3,0
-0.8055067568149512,-1.158024166390314,3,0
-0.6633174073796925,-0.671140240995739,3,0
-0.5917492296509237,-0.8265122518006375,3,0
-1.003975137617867,-1.013549762660161,3,0
-1.387062995212404,-0.8871307040463929,3,0
-0.7584797252321956,-1.307595754743561,3,0
-0.3377168028913144,-1.05352005300168,3,0
-1.023230466077383,-1.012637310473148,3,0
-1.042891740218508,-0.9090587038186072,3,0
-1.056209084176275,-1.021204508571429,3,0
-1.082731242342816,-1.006737500629801,3,0
-1.027532392894941,-1.123797199179915,3,0
-0.8507768881886746,-1.472027062763949,3,0
-0.8637977503384381,-1.341828267285249,3,0
-1.387775712579991,-0.972655939584947,3,0
-0.6031808962258696,-1.206244590207307,3,0
-0.8549885133575826,-1.131276317668381,3,0
-1.199004641303765,-1.289678711807007,3,0
-1.216019980049218,-0.8846117836331354,3,0
-0.9612783676874355,-1.2669639316193,3,0
-0.6151890641908696,-1.469813777623874,3,0
-1.021895568938006,-0.9957766359481155,3,0
-1.007829420203504,-0.9922442465139423,3,0
-0.9595617534383081,-0.7540403276315446,3,0
-0.943036913742903,-1.285399658292825,3,0
-1.318967944964205,-1.174743917835217,3,0
-0.8627320302619241,-0.943723468610437,3,0
-1.002906114639925,-1.001793882152791,3,0
-0.8824357868164112,-0.5925739490353374,3,0
-0.9945686605337294,-0.8233183808238671,3,0
-0.8884393165796539,-1.042364121963355,3,0
-0.9446394183689163,-1.054457431548522,3,0
-0.9991275024135204,-1.023306937128848,3,0
-0.999763272160214,-1.164043167025042,3,0
-1.220488463457417,-1.350441256739425,3,0
-0.9932336876899401,-0.9494588575450045,3,0
-0.9300014998395876,-0.9244565285355381,3,0
-0.9019818622907619,-1.008344502910029,3,0
-1.026465083319464,-1.151467722848464,3,0
-0.7226683241583558,-0.5837782501571277,3,0
-1.021973299602909,-1.159679662066861,3,0
-0.9174700147776242,-0.7749540658961203,3,0
-0.9377854391824659,-0.896027828738829,3,0
-0.9911554483051105,-1.001404167146962,3,0
-1.075253509877669,-1.054154926228295,3,0
-1.021420207036681,-1.000531253586703,3,0
-1.005080991305899,-1.030649003745392,3,0
-1.156934021965307,-0.8179723768781364,3,0
-1.360251630764175,-1.016953103534259,3,0
-0.9731597391528807,-0.8769522479293511,3,0
-0.973788405944261,-1.164186623260041,3,0
-1.398730829731438,-1.072484670808268,3,0
-1.196461161863895,-1.151989427485986,3,0
-1.176299044259479,-1.005672864927446,3,0
-1.04157080172692,-1.318067968248882,3,0
-0.9992575435506238,-0.9852802870971981,3,0
-0.4796144955052889,-0.8263767247020931,3,0
-1.197771857810973,-1.523200363392747,3,0
-1.118957936951211,-0.8595614253065551,3,0
-0.9440618845464559,-1.178429465669778,3,0
-0.5733557570609868,-0.4855586293227467,3,0
-1.090353151727121,-0.9107204807252529,3,0
-1.048679581678448,-1.027296431720835,3,0
-0.8119946478261755,-1.021792396554041,3,0
-1.141701252166431,-1.243617372157068,3,0
-0.940863985465239,-1.086197574162645,3,0
-1.079204104113073,-0.7038081269420893,3,0
-1.13595003850257,-1.261019233801802,3,0
-1.200740073278013,-0.8639474126695563,3,0
-0.9218599897913098,-0.7659072979375214,3,0
-1.176594806435018,-0.7862574308515905,3,0
-1.004815712510102,-0.9850434708234196,3,0
-0.8049641596794703,-0.8630083949126478,3,0
-0.6127555959082204,-1.399727883773516,3,0
-1.427303032440467,-0.8350007928779006,3,0
-1.341597556379661,-0.91823210193105,3,0
-0.969573910722257,-1.116067638978832,3,0
-0.9621856672080255,-0.956876767753104,3,0
-1.310120928997985,-0.9485724896595021,3,0
-0.8934553383152248,-0.9848869751745203,3,0
-0.9057242416570009,-1.17477474582116,3,0
-0.9609953972296414,-1.255357668535975,3,0
-0.5149789242759966,-1.058072863622027,3,0
-1.034813136224316,-0.9402079954834731,3,0
-0.9841509420574115,-0.9762447639419017,3,0
-1.020340582843325,-1.111742910083267,3,0
-0.9078031009768878,-0.9978216274688375,3,0
-1.685461642414922,-0.8806567823693533,3,0
-1.299437133610823,-1.209290068212646,3,0
-0.5269958599712943,-0.8536131179316964,3,0
-1.053069712553754,-0.8810542767011512,3,0
-1.16967226458105,-0.7553235779315256,3,0
-1.235557776759532,-0.9398920971433528,3,0
-0.8552257865984942,-1.030351191237975,3,0
-1.124132306320265,-1.650989357579489,3,0
-0.9718164339097991,-1.301858281914326,3,0
-0.9657410591626834,-1.330331454415419,3,0
-0.8788781162444962,-1.29892678963857,3,0
-0.7066101295964633,-1.605142055753851,3,0
-1.21425086054687,-0.7277648189250842,3,0
-0.7491726009819254,-1.259055873190748,3,0
-1.03072422815685,-0.9922273863117197,3,0
-1.003737473881134,-0.9848160558772252,3,0
-0.8507244380470116,-1.27732084631198,3,0
-1.007853776323168,-0.6497049599996949,3,0
-0.9037224046667202,-0.7167841846497485,3,0
-0.9879592675805042,-0.9735841517709309,3,0
-1.056944635146108,-1.050577599182895,3,0
-1.416892226183612,-1.396393234902239,3,0
-1.055797819079722,-1.049511168361597,3,0
-0.8532449288063141,-0.8289377119281869,3,0
-0.6907315685713359,-0.9713632136355428,3,0
-1.000034920797974,-1.029080184231506,3,0
-1.18865970349271,-1.326160046597487,3,0
-0.4957176086040459,-0.9538769535218974,3,0
-0.7755215402544267,-0.8179913860051379,3,0
-0.98561141051315,-1.190218224069772,3,0
-0.9855487389206917,-1.235309238235926,3,0
-0.9242377377527715,-0.9589624969229166,3,0
-1.143941249906979,-0.6546950011206936,3,0
-1.010422926262944,-0.7455751230166223,3,0
-1.252235708691469,-0.7931814802143446,3,0
-0.9835141721482146,-1.050920397326623,3,0
-0.9149860104461661,-0.7405583503154201,3,0
-0.9988149456875973,-0.9829667807502063,3,0
-0.9945932077887875,-1.008304548413185,3,0
-0.9182751726309721,-1.053708692829262,3,0
-0.9991250813559862,-1.004143133473655,3,0
-1.028299115546858,-0.9909119475980738,3,0
-0.7361286690988584,-0.7855320502845354,3,0
-1.022701120804536,-0.9896823021387589,3,0
-0.9550601812163164,-0.9870694465276275,3,0
-1.036602234210122,-0.9687220372595952,3,0
-0.9465322480357458,-1.059189040051519,3,0
-0.9215948648230393,-1.088757287189888,3,0
-0.8913964464783304,-1.087379953601791,3,0
-0.1871545507766371,-0.9078931073051406,3,0
-1.315741172717526,-1.083049756696144,3,0
-0.4932156179120716,-1.441075181964639,3,0
-0.8681449390513705,-1.023471769063845,3,0
-0.8397650156564311,-1.0115761459351,3,0
-0.9797460169302858,-0.9815545111486998,3,0
-0.9931701173297079,-1.143771587319779,3,0
-1.046858731768247,-0.796012266315825,3,0
-0.9894338236596238,-1.003994934007306,3,0
-0.8000405700525566,-1.109273100081702,3,0
-0.8018760129887276,-1.067297696688514,3,0
-0.6446156414913012,-1.089562261444665,3,0
-0.9341089364388017,-0.8158796929505019,3,0
-1.01243532354876,-1.01518837670626,3,0
-1.304391197270811,-1.179812535711035,3,0
-1.273207007606605,-0.4792875627841034,3,0
-1.134900326204537,-1.043630820228878,3,0
-0.8404296680031336,-0.970006155633342,3,0
-1.118088304775115,-1.009459389195589,3,0
-0.9782617219006214,-0.6631948028834516,3,0
-0.983368203055748,-1.029325736554128,3,0
-1.102263408203508,-0.8860847735148486,3,0
-1.03190611057422,-0.7980347118056782,3,0
-0.9910638134314549,-1.069686458742623,3,0
-1.112815809360512,-1.162515176759023,3,0
-0.9933038348851597,-1.007136914202345,3,0
-0.7887496043031601,-0.7535123169656062,3,0
-0.2996635029058922,-1.558185335300941,3,0
-0.5899230644545155,-0.6459191152453728,3,0
-1.167028762871425,-0.8801568347268279,3,0
-0.9444217375890899,-1.089115264219225,3,0
-1.084695644357944,-1.303012956175028,3,0
-1.276576612517128,-0.6962220437033299,3,0
-1.012601423448647,-0.7559880734159551,3,0
-1.043395404016316,-0.4583963326267591,3,0
-0.735791689946803,-0.9736189741571173,3,0
-0.9433269462555957,-1.148376793052047,3,0
-1.058586475122826,-0.5806347240785235,3,0
-0.8495556143498362,-1.026456902924741,3,0
-1.429200917866562,-1.154336475751668,3,0
-0.8199435669702417,-1.055207756580181,3,0
-0.9742597679525145,-0.8998556547361852,3,0
-0.9602675193826781,-1.223772853094565,3,0
-1.000648886741601,-1.000642521415363,3,0
-1.063439135381993,-1.353059658138476,3,0
-0.9833044970501029,-1.017003372739898,3,0
-1.072077027153621,-0.957412580894394,3,0
-1.268486117177904,-0.8208834823211718,3,0
-0.9999683907104124,-1.000059724915445,3,0
-0.8589971999183629,-0.808130024922766,3,0
-0.9527971978690146,-1.179383549346198,3,0
-0.996324127803855,-1.653735053694951,3,0
-0.9432963640034946,-1.025312804011306,3,0
-0.9801406227795133,-0.9292103839713743,3,0
-1.174912609440204,-1.23074192830141,3,0
-0.9691715805465225,-1.017389753649653,3,0
-0.6203860014371636,-0.8837261453553419,3,0
-0.9338344205077621,-0.631862695038435,3,0
-0.7440918869289082,-1.172298127952999,3,0
-0.7261218402667799,-1.208753973359662,3,0
-0.9984918330652551,-1.126378061470807,3,0
-1.078544564382406,-1.00812342872235,3,0
-0.9980175580954295,-1.002795729727524,3,0
-1.066653454913471,-0.9483359164636457,3,0
-0.8794383296049205,-1.036514737633088,3,0
-0.9251681186889329,-0.9563675601691864,3,0
-0.791763807435795,-0.9073236112928835,3,0
-0.648162500343155,-1.055043353408095,3,0
-1.044729557213814,-1.017701611649698,3,0
-0.6902893999652806,-1.143527698559151,3,0
-0.8544668878247834,-0.9354004640858486,3,0
-0.9973441900017787,-1.019224964041879,3,0
-0.441557758936703,-0.76410737098283,3,0
-0.9741520205623465,-1.000211064157617,3,0
-0.8304369513998959,-1.241018190212824,3,0
-0.8841291550115372,-0.9732619141377082,3,0
-1.241739744397705,-1.071351418297487,3,0
-1.248212278345803,-0.6426604247859606,3,0
-0.9037295115609955,-1.058115760481868,3,0
-0.8327772138813433,-1.171523682022488,3,0
-0.9897995134979028,-1.010762227490841,3,0
-1.013516046106846,-0.9314924634509354,3,0
-1.063260226099072,-0.705830635297402,3,0
-0.8880828456379504,-1.121733887784873,3,0
-1.204008670724164,-0.880615667651072,3,0
-1.062445158046052,-1.138265694679015,3,0
-0.7563907081945254,-0.9702881417557402,3,0
-0.9269489999795385,-1.174009044642115,3,0
-1.513519817591853,-0.6682756819216518,3,0
-0.9379634860631142,-0.8095886931292847,3,0
-1.181213730028451,-1.053216365466903,3,0
-1.184772092456847,-0.8792574693725439,3,0
-1.275676222438579,-1.257941453344491,3,0
-0.7612116872826877,-0.9274570232323855,3,0
-1.025193374322207,-1.114320521315049,3,0
-1.163795432478312,-1.178637383966411,3,0
-0.8836727294955955,-1.160498205867185,3,0
-0.8274717663232788,-1.139338582486105,3,0
-1.132083183232221,-1.059104504727796,3,0
-0.7616797762205969,-0.9017766672988653,3,0
-0.9186453797703787,-0.9726046293370827,3,0
-1.112292657828785,-0.8266186803834483,3,0
-0.3549415135771204,-1.641132422246148,3,0
-0.958675861681994,-0.9353392653873585,3,0
-0.9984857754701146,-1.013237001348943,3,0
-0.9759130429808831,-0.7687245445692298,3,0
-0.8557574664951114,-1.273984534123545,3,0
-0.9291216320025681,-0.8945648556938418,3,0
-0.6373558539287499,-0.9268963213963443,3,0
-1.520928112577531,-0.6170424234144345,3,0
-0.8374427017763308,-0.8379014834452513,3,0
-1.178866131556752,-0.5594314438800139,3,0
-0.913726628026349,-0.9779563354377039,3,0
-1.101080932727075,-1.079234768813262,3,0
-0.8298724710833149,-0.6812478311412657,3,0
-0.7794433472311563,-0.9491600946651896,3,0
-1.170439414109653,-1.236166892832747,3,0
-0.9752806738716089,-1.009377452650913,3,0
-1.007231408397801,-1.211884176539794,3,0
-1.104844250129059,-0.8886586685179301,3,0
-0.9074562959235327,-1.20128193187066,3,0
-1.175668147425814,-1.005819127743989,3,0
-1.018319999923489,-1.009321539303072,3,0
-1.152292223880991,-1.572413379535723,3,0
-0.9673966572754686,-0.9837588694116011,3,0
-1.313336915218951,-0.8794693562232516,3,0
-1.083255827443101,-0.9589738996345097,3,0
-0.9052318742673687,-0.787089515130174,3,0
-1.678969695452496,-1.01639363945682,3,0
-0.8631758251310264,-1.358343213676841,3,0
-1.196229212350677,-1.153477045412311,3,0
-1.159221621872781,-1.433639872438117,3,0
-0.6892557447747032,-0.7922282331177928,3,0
-1.123863586374418,-0.9967237300158758,3,0
-1.11359520335591,-1.005004462327676,3,0
-0.8793305703176972,-1.332059805033638,3,0
-0.9453464152308961,-1.025270371714862,3,0
-0.906885566198949,-1.107589323378325,3,0
-0.5007204219847565,-1.072658609079923,3,0
-1.065759220836424,-0.9346355977317941,3,0
-1.013225570094477,-1.059393301273517,3,0
-1.001864163125512,-0.8191935458771671,3,0
-0.8944292492374893,-1.070820495902423,3,0
-0.6997928298439338,-0.9653571765716756,3,0
-1.266910278146451,-0.8810004772962654,3,0
-1.057709480426105,-1.177639264464095,3,0
-0.7729377108153758,-1.327656971474241,3,0
-0.9850254505356841,-0.9970721139906082,3,0
-0.8979320807488786,-1.027146196702587,3,0
-1.214596951245823,-0.8490137185813664,3,0
-0.9743992630931072,-1.019558571735423,3,0
-0.9451572231647875,-0.9280689375341657,3,0
-1.277758916168207,-0.8524601062543669,3,0
-1.466735929957343,-1.490789191413493,3,0
-1.009349519310358,-0.8558733456821466,3,0
-1.095726967999112,-1.655565454346592,3,0
-0.9556388529573511,-1.184269046730786,3,0
-0.9109398126973651,-1.455839031279953,3,0
-1.23890533847011,-1.084805393123922,3,0
-0.8350953926213205,-1.272077028326069,3,0
-1.048111927405572,-0.9579034135998546,3,0
-0.9087271627334649,-0.4839740110202534,3,0
-1.171218658741456,-0.8428531673705049,3,0
-0.9811068168677854,-1.069372745003871,3,0
-1.588705806338899,-0.6915437524903227,3,0
-1.158475562673869,-0.8762423460457586,3,0
-1.006138530194379,-0.8070145549873582,3,0
-0.8562473406314461,-0.8110448862009227,3,0
-1.01944776714171,-1.114715684828749,3,0
-1.071058455131281,-0.8222539097331967,3,0
-1.313665200037113,-0.8291669462262624,3,0
-1.324972146545524,-1.009557128475162,3,0
-0.8876227631196608,-1.009698324064843,3,0
-0.6472648106770161,-0.6694343637303622,3,0
-0.9816735117858627,-1.019481073058384,3,0
-1.008680945974922,-1.080255384592774,3,0
-0.9526190769528019,-0.9034906004615448,3,0
-1.097735391354534,-1.190751787352725,3,0
-0.8096491962014144,-0.8799368091268943,3,0
-1.0241182632642,-1.09233607205711,3,0
-1.073943825580984,-1.085928517720289,3,0
-0.8042306979604888,-0.9969686293329014,3,0
-0.9411549547655469,-0.8883798211922976,3,0
-1.158722139731853,-1.388691831706011,3,0
-1.021693503967458,-1.005126933023216,3,0
-1.124639420204179,-0.8668314014436156,3,0
-0.8391903342445186,-0.912986845289662,3,0
-0.9815583899884149,-1.250381129471814,3,0
-1.137115484591342,-1.481995475283118,3,0
-0.9169768672374692,-1.081196262248997,3,0
-1.280685619473951,-1.298698951418025,3,0
-1.254274138669406,-1.242522168179844,3,0
-0.9820472067743133,-0.9634655244770107,3,0
-1.278673797837524,-0.6518834635535538,3,0
-0.9981046893536833,-0.9999676032690266,3,0
-0.6441419767531029,-1.031932779369217,3,0
-0.9231412684401187,-1.087991192007054,3,0
-0.9721259235897631,-1.03670391030495,3,0
-0.735535834148059,-0.5372013714085038,3,0
-1.277479914695753,-0.9644346671395672,3,0
-0.9436483422713973,-1.006631312205442,3,0
-1.114140519542798,-0.715630832345749,3,0
-1.22417793772388,-1.125980978664661,3,0
-0.9357974682124154,-1.233142428465576,3,0
-0.9201653059927278,-1.082740293965238,3,0
-1.07218577900781,-1.123497934131308,3,0
-1.029884975942731,-0.8609285395525959,3,0
-1.188041464143337,-0.9738902111392703,3,0
-0.9922229859996563,-1.09546015213038,3,0
-1.037908985884745,-1.091230658584809,3,0
-1.039724814111798,-0.9443453016273392,3,0
-1.18133170319863,-1.017001322861926,3,0
-0.9796597407641844,-1.004463651397933,3,0
-1.368095730050827,-1.266696965901844,3,0
-1.252654282380157,-1.825596528291035,3,0
-1.372348853271508,-1.085495464036215,3,0
-0.9495178134074242,-1.192433722927685,3,0
-0.5739096979699743,-1.075497781622648,3,0
-0.9413961221554794,-0.6969902584666424,3,0
-1.027924450210559,-1.115488510039241,3,0
-1.248512304558205,-1.479326280415646,3,0
-0.8963408810424107,-1.028831861934225,3,0
-1.224446041336373,-1.175186193966041,3,0
-0.9476739665275786,-0.7897865370155239,3,0
-1.045080332540436,-1.242852511992569,3,0
-0.9456908570795902,-1.033853539832373,3,0
-1.398997033926447,-1.248281327736497,3,0
-1.111234873016306,-1.090219133069016,3,0
-0.6998214458496572,-0.7036277028964342,3,0
-0.9460329906435769,-1.138581864031654,3,0
-0.9062593783619387,-1.097666327863143,3,0
-1.242315259284352,-1.201770307413855,3,0
-0.9932018250150552,-1.018252235680351,3,0
-1.021740593056221,-0.6564474954008834,3,0
-0.9988602522023061,-0.9811060157814516,3,0
-1.349011051019372,-1.365583434667162,3,0
-1.002142057618379,-0.9944132335614549,3,0
-0.8918776081592944,-0.9193530345367038,3,0
-1.042373614435359,-1.176583300454034,3,0
-0.8214437922383373,-1.293624294566107,3,0
-0.4303738313480001,-0.7503365784509533,3,0
-0.8675666946226914,-0.9561180411831876,3,0
-1.288126826775317,-1.15580122603035,3,0
-1.179996319117694,-0.6933422624139781,3,0
-1.437121457470538,-1.105833611821081,3,0
-0.9749434368896935,-1.097922443064053,3,0
-1.262413614665864,-0.6243407605240667,3,0
-0.915161812939852,-1.493904783407911,3,0
-1.133019783390543,-0.6023392263835352,3,0
-1.000035137082742,-1.000002277076624,3,0
-0.9103095231303805,-0.8948137962530179,3,0
-1.00629926830165,-0.7911450688736534,3,0
-1.118357711687963,-1.015588940566078,3,0
-0.8921108202131964,-1.122950105359265,3,0
-0.6676061015448305,-1.009171146936392,3,0
-0.9906624709753423,-0.9857162733623175,3,0
-0.9861569884799799,-0.8072064565780687,3,0
-0.7203005014743574,-0.8665831861003102,3,0
-0.9705073927802839,-0.8765789822649179,3,0
-1.697080098445697,-0.9389162147596224,3,0
-0.8628115481756442,-0.5948032894488777,3,0
-0.7928313320812762,-1.322525285024647,3,0
-1.00166430186425,-1.018597111818373,3,0
-0.9716245890542394,-0.9626295377286304,3,0
-0.5716168371471633,-1.018474777374743,3,0
-0.8506171037832263,-1.318705258535192,3,0
-1.213514257251162,-0.8934363472061377,3,0
-1.174658171243257,-1.451978470604501,3,0
-0.7274388420399096,-0.9547754756470622,3,0
-1.171744826174608,-0.6510718160757172,3,0
-0.9417185178618172,-1.499880758421909,3,0
-0.860356233319393,-0.9012995831302431,3,0
-1.431602123886626,-1.574531191069001,3,0
-0.9713511074904045,-1.018518380813346,3,0
-1.016120769413964,-0.934217011823597,3,0
-1.002824406312049,-1.001734684770664,3,0
-0.9021499075874266,-0.8478091595953867,3,0
-1.051365695799729,-0.8909323730539395,3,0
-1.067719652619492,-1.394858048824706,3,0
-0.9577111459091761,-1.140617440076071,3,0
-1.253123512867058,-0.8178653062013959,3,0
-0.9107733674403636,-1.102491742682187,3,0
-1.059096749928759,-0.8954191821915848,3,0
-0.7754574163828685,-0.5115096972820125,3,0
-1.000661587036463,-0.8257807749792139,3,0
-1.405364255046377,-0.7140374408654588,3,0
-1.01841218964807,-1.005444414563336,3,0
-0.9512749686904132,-1.007932322144032,3,0
-0.9361880651953749,-1.005318219526169,3,0
-1.004475613701993,-0.8778310444777552,3,0
-0.8707829218586763,-0.809329693377184,3,0
-0.8401423386852815,-1.031615180852603,3,0
-1.000375802959818,-0.9628738486884094,3,0
-1.428125556709089,-0.8297045720776889,3,0
-1.277657499497774,-1.000590697878961,3,0
0.9822203847321148,-1.884211445801635,4,0
1.659461763014122,-0.5453429513767627,4,0
0.9960890219658094,-1.053338701508762,4,0
0.9346457761758457,-0.8710542181756987,4,0
1.710776240416392,-0.7177444077314985,4,0
0.8653689101607485,-0.5172936135524313,4,0
1.104151135684585,-1.168133910881221,4,0
1.103366156192889,-1.02829096324397,4,0
0.750841716848597,-1.08290037929303,4,0
1.03275052611505,-1.137435693546049,4,0
1.1168320570304,-1.330214978679623,4,0
0.4685499439602789,-1.136938521768262,4,0
1.004831963796828,-1.057692887632982,4,0
0.895745333434639,-1.022419047850927,4,0
1.39707372659521,-1.22130665658786,4,0
1.066922784122821,-0.6768162283071637,4,0
0.88952030112864,-0.4272131383181992,4,0
0.8536700130939119,-0.617540306315286,4,0
1.013276223346185,-0.9926760142301839,4,0
0.9527220608063047,-0.9364365430953103,4,0
0.9590176944004423,-1.040046361974753,4,0
1.223444379807689,-0.8909032261838792,4,0
1.102666804188987,-0.7157855990730262,4,0
1.15557574063421,-1.331882122502466,4,0
1.004302755819954,-1.001070309486276,4,0
0.9999236101578654,-1.019312408987704,4,0
0.9830722617827133,-1.032341940291611,4,0
0.9066106925907887,-0.9226472732823385,4,0
0.5427521882060077,-1.036857036740371,4,0
0.9970048620492789,-0.9876173081815294,4,0
0.5191565752644351,-1.17818905848183,4,0
0.5982186251532342,-1.163975767633365,4,0
1.206654604807937,-0.9246473285240557,4,0
0.9665752570968439,-1.034624999276203,4,0
0.7498397450512864,-0.9110920600785173,4,0
1.068883587097638,-0.6773254730054004,4,0
1.097730668384087,-0.9794264032539908,4,0
0.5749153450730307,-0.8329317333162346,4,0
1.088807269908213,-1.260327249989321,4,0
0.8735030780468169,-0.8504632186647514,4,0
1.093856312681613,-0.6642644912972153,4,0
0.9322552657547153,-0.9133744599955067,4,0
0.81088301747131,-0.7635928279642166,4,0
1.277339324069451,-1.290148222178296,4,0
0.8412337838784145,-1.020260117706465,4,0
1.032624606756552,-0.9800020254263666,4,0
1.172197177184273,-0.9311399028026933,4,0
1.000376274760443,-1.03625727791882,4,0
1.044082714641341,-1.009823968064043,4,0
1.069625368602254,-0.9685388677934967,4,0
0.9660011985780653,-1.014696261184768,4,0
1.000724794912214,-1.00202473318549,4,0
0.9846860504614903,-1.119567840520022,4,0
0.8323185881997686,-1.005301770303067,4,0
1.113028638371413,-0.8117549081303229,4,0
0.796720037980466,-0.564426503364351,4,0
1.596196011853532,-0.8510631173732687,4,0
0.376752213235372,-1.257388133132926,4,0
0.9189843540269944,-0.8534574447918203,4,0
0.8116431456600898,-1.026822534628922,4,0
0.9755566703626313,-0.7337455345852761,4,0
1.122089131912456,-0.8380195882916095,4,0
0.8641822285090079,-1.000344982996353,4,0
1.526994939327045,-1.438564213889502,4,0
1.097136632181065,-0.9877474830317245,4,0
1.061838609481958,-1.131369323273627,4,0
1.020831709633063,-0.9563690455683852,4,0
0.9965134051759369,-0.9992991996503018,4,0
0.9701923021895681,-0.9962539577366197,4,0
0.8556007878451622,-1.034185637768457,4,0
1.20571550876921,-0.7509423470466026,4,0
1.198954213602483,-1.101301379969152,4,0
1.281652068872873,-1.279546540042474,4,0
0.8984613145753404,-1.028520704629245,4,0
1.026218178396737,-0.9302723363277802,4,0
0.8742709620267061,-1.044003525245198,4,0
1.015165924703893,-0.7710191766834694,4,0
1.119822594932527,-1.224411531863458,4,0
0.8937371041892908,-1.254557689049003,4,0
1.427657858472581,-0.8752364315347992,4,0
0.9959766598304991,-0.6924083805399814,4,0
1.057385812462394,-0.6705116327775702,4,0
1.52617394511761,-1.102034576798469,4,0
0.8326624602878769,-1.050826083659071,4,0
0.8097899360045825,-1.265862381557121,4,0
0.688409504948881,-0.3842397664290744,4,0
1.065628863653367,-1.214072828027189,4,0
1.000781459054705,-0.9988912840998027,4,0
0.9961374370773728,-0.9874083272264564,4,0
0.9478377836418846,-0.9484458877184307,4,0
0.8004739848402949,-1.323245774989992,4,0
1.034605652081348,-0.9806313999180866,4,0
0.9813218932028919,-1.041993233333915,4,0
0.9705313392137885,-0.890987301095751,4,0
0.9822448010103128,-0.990027783425467,4,0
1.060489665658679,-0.9507425647057053,4,0
0.9317666994304736,-1.079754565888329,4,0
0.9919741066747934,-1.113082943793441,4,0
1.095092357523472,-1.014937161763227,4,0
0.9891211326014813,-1.038846451476736,4,0
0.6516207671791396,-1.197592636072864,4,0
1.590520998672953,-0.5810074709502357,4,0
1.111317887394563,-1.08381280751333,4,0
0.8902681762689261,-1.153267952139439,4,0
0.9232960904285453,-0.9445407525713061,4,0
0.6882889470766765,-1.148155442090777,4,0
0.8553230956375546,-0.9510534687963837,4,0
0.6597753684625932,-1.432034237339587,4,0
0.8510170179530429,-1.140431486142161,4,0
1.025336575998044,-1.081521156005137,4,0
1.012775405766375,-0.9860196807497961,4,0
1.003845389893294,-0.6234517598485947,4,0
0.8792880265398221,-1.20754666766578,4,0
1.02391780029519,-1.271600366311986,4,0
1.465585193765902,-1.22892783722429,4,0
0.9304587252940689,-1.030194645668525,4,0
1.164283479643185,-1.21981829768952,4,0
0.9492470502833524,-1.181024915402658,4,0
0.8914885297348039,-1.219089511172126,4,0
0.8712552003072906,-1.139160162487132,4,0
0.9741773154940661,-1.041877054839554,4,0
0.8577832526965482,-0.7917833510010479,4,0
1.191305264036195,-1.389344466436772,4,0
0.724001630733771,-0.8852752513487391,4,0
0.8379703622701098,-0.7553300193168578,4,0
0.7794568048850546,-1.314126990701662,4,0
0.9344477175971132,-0.9201818544204978,4,0
1.128443434232475,-1.195712683600428,4,0
0.9532857302459015,-0.8994606173965652,4,0
0.3697550603981097,-0.8612512632810989,4,0
0.9353372272435325,-0.8057959898394488,4,0
1.641039298061368,-1.022429322141528,4,0
0.9017566822846029,-1.265567859769788,4,0
0.9117693377695375,-1.055762918334092,4,0
0.7900670961464451,-0.8320864577405909,4,0
1.172536713761329,-1.394393184599834,4,0
1.127644560202643,-0.8857834641168861,4,0
1.009790171905235,-0.9690199214919784,4,0
0.9322758803862979,-0.9118517830948577,4,0
1.00879070484852,-0.9888341151405436,4,0
1.015970906475377,-1.191109620889194,4,0
0.9846568548380227,-0.8832898903457445,4,0
1.079930987350302,-1.064542270633345,4,0
1.203467509951493,-0.7376271825068426,4,0
0.9136782645897867,-1.120119338371525,4,0
1.011954258313181,-0.9871580914045718,4,0
0.849445577243146,-1.058756803349781,4,0
1.021633483944031,-1.06331410138562,4,0
0.5751511030204181,-1.035202191475084,4,0
0.582215981660434,-0.9797687761490259,4,0
0.9011561967559798,-0.8805359799057695,4,0
1.065737997790916,-1.081958448014845,4,0
0.9951529672837791,-0.9759105165373577,4,0
1.439371377989823,-1.40982732673975,4,0
0.9936930600921862,-0.962948129212946,4,0
1.08607654426771,-1.015253237921354,4,0
1.128911466625255,-0.5108423764568807,4,0
1.140128240440077,-1.474220510668012,4,0
0.9454045658722416,-0.9026953313537711,4,0
1.037753242590627,-0.9357341008717079,4,0
1.199004526293094,-1.457353199047538,4,0
1.106640982802359,-0.7655656811872883,4,0
1.187144279897968,-1.087385624096762,4,0
1.05577935095176,-1.020052222951684,4,0
1.022224244097777,-0.8365905414039957,4,0
1.047747450635335,-0.9209534202330167,4,0
0.9072082498653871,-0.9972137952185051,4,0
1.245888457393669,-1.393067899068888,4,0
1.115911350368704,-0.8768547166016437,4,0
1.036294180309285,-0.9248685723399478,4,0
1.055331120415866,-1.491866212907005,4,0
1.10749166399156,-0.890844036245399,4,0
1.129236923373118,-1.03590788511022,4,0
0.8573750673619834,-0.6266120620035759,4,0
1.143325758036838,-1.207658494902945,4,0
1.091402120058391,-0.8443919469143182,4,0
0.8748169587656796,-1.08924087401302,4,0
0.9990560884890791,-1.003510839756689,4,0
1.07658975584243,-1.068780430771304,4,0
0.9998806289550281,-1.128952282599922,4,0
0.8631276072313843,-1.037477953305172,4,0
1.007010375144301,-0.5197764213590386,4,0
0.9514942794015145,-1.042299857520538,4,0
1.083361271687851,-0.9058099970975324,4,0
1.370982978442653,-0.9787747359599497,4,0
0.7571098932562137,-0.9482369337638028,4,0
0.7620873645564917,-0.9123223046616343,4,0
0.8974431331708824,-0.9871345603231668,4,0
0.8267872270658918,-1.033070051643656,4,0
1.324311910574685,-0.4459960060496219,4,0
0.6509189053832982,-0.5776655230629018,4,0
1.047008847735358,-1.056011415339276,4,0
0.8382377462278279,-0.9234551487060432,4,0
0.9103905804979333,-1.011413164039508,4,0
0.9966465390267915,-0.9372333428401274,4,0
1.653538405970009,-1.488758371390406,4,0
1.443109489909119,-0.65146608288231,4,0
1.303392693489352,-0.9386305319717181,4,0
1.125057806144347,-1.283942458599614,4,0
1.152768420503354,-0.6882355225781818,4,0
0.9961982249276321,-1.052000648222864,4,0
1.406345356552199,-1.30915202763221,4,0
0.8964900106206081,-1.176863372959824,4,0
1.447429623114819,-0.9960416638440894,4,0
1.247709013975873,-0.8126543567954763,4,0
0.99914760233698,-0.9977896543318228,4,0
0.9362657861762531,-0.9450511498409164,4,0
0.9425556838208321,-0.9433571949185275,4,0
1.792837749745126,-1.551359265030836,4,0
0.9677203988807935,-0.9953251099933812,4,0
0.540858709690389,-1.22917569830565,4,0
0.8493797094196426,-1.042819711487366,4,0
0.8774112335814307,-1.16174606338088,4,0
1.074622118017108,-1.10550273695329,4,0
1.622055054245798,-0.9323871049493289,4,0
1.405215395184227,-0.9664346928822917,4,0
0.5432461263023056,-0.9434901193516471,4,0
1.033855314343833,-1.16448700250811,4,0
0.9698754232374855,-0.5793732557355094,4,0
1.183578803653799,-0.8170859566875271,4,0
0.9388220798644773,-1.190507879515301,4,0
1.196388646939613,-0.7934856724197945,4,0
0.9392398193358277,-1.0780901507212,4,0
1.195851789913491,-1.481671832248534,4,0
0.7154607467398941,-1.046041176065335,4,0
1.059592804084058,-0.8653177158980535,4,0
0.8300039456367189,-1.063494072058384,4,0
1.120340383149482,-0.7476719180267242,4,0
1.659610295190939,-0.7337478524263368,4,0
0.80993061617407,-0.920399984580435,4,0
0.9620779262450636,-1.015521676734498,4,0
0.9963648770777958,-0.9995153680719212,4,0
0.9103066779463327,-0.9549402734394797,4,0
0.9920094901711815,-0.9842874842222672,4,0
0.9049530526832466,-1.153963352180003,4,0
0.7626170256205207,-0.949481118991203,4,0
1.119831131170602,-1.032898674375384,4,0
1.042847761498058,-0.8969880850879772,4,0
0.8376450840128538,-0.9084705752496636,4,0
1.248221889378983,-1.081862060956464,4,0
0.8861349705864086,-0.9831455422081447,4,0
1.071866390334797,-0.7428871110177324,4,0
1.030301259077113,-0.9508281046245188,4,0
1.021236420254044,-0.8867922372121284,4,0
0.9617928644242252,-1.079175579917716,4,0
1.021412570146372,-0.93824576668075,4,0
0.9855471911509103,-0.7077442738100548,4,0
0.7999578410868928,-1.343080807340601,4,0
0.9724707511721531,-0.9934111493360922,4,0
1.290206425016428,-1.000599111352298,4,0
1.039059725355333,-1.376516362267387,4,0
0.9715226891215628,-1.273910823150983,4,0
0.9461324666729748,-1.250116159171221,4,0
1.216771203426253,-1.280661089397982,4,0
0.5543359112550944,-0.9214296310665884,4,0
0.6741256456803777,-0.9351684229656124,4,0
0.989102354462793,-0.9200339051859781,4,0
0.9917827355765142,-1.001453494150827,4,0
0.9754681187566053,-1.502187822269883,4,0
1.026639456604979,-0.6492212074376842,4,0
1.130974503790894,-1.078514616692956,4,0
0.6013507007492536,-1.098176076836596,4,0
0.8569906431822554,-1.096680567784599,4,0
1.178972061724656,-0.9649616172824063,4,0
1.197691147444894,-1.031178746814726,4,0
0.736935204130198,-0.8709061019000021,4,0
1.088513473562252,-0.9093896977915945,4,0
0.5975133259275229,-1.289782072951364,4,0
1.339129263275673,-0.9281589862184818,4,0
0.6091321660571739,-1.381484396322143,4,0
0.9944650155503916,-0.9701675990584601,4,0
1.283474180221572,-0.8200264174540428,4,0
0.9486388494497511,-1.098048856161192,4,0
0.9621755117945787,-0.9053532195775155,4,0
0.6663461066192298,-1.030773371080514,4,0
1.159863465625137,-0.7979542508139824,4,0
0.6748058158480228,-0.81990226965771,4,0
0.606423280304599,-1.217176391462843,4,0
0.9971537485784645,-1.014027665459941,4,0
1.080965232328241,-1.204330924267826,4,0
1.136236825924096,-0.8945928212373738,4,0
1.17647752142812,-1.247523953381313,4,0
1.219558416471854,-1.156541297189549,4,0
1.019742630151128,-1.058777360346622,4,0
1.129725249802217,-1.090404548263365,4,0
0.8175195616962555,-1.03834440647477,4,0
1.041472820046357,-0.9746340709744835,4,0
0.7585236725232838,-0.8444315546128675,4,0
1.309164693652875,-0.8684041981642158,4,0
0.8912463389915021,-1.215015639322309,4,0
1.08966167952732,-0.9998350069104004,4,0
0.7523134903774936,-0.9402145774329321,4,0
1.187762940116374,-0.9374964954097144,4,0
0.9912591019787309,-0.9977679777116754,4,0
0.9076826608861539,-0.7599902209191587,4,0
0.9421366861468804,-0.9833512031110065,4,0
1.151208938372258,-0.7947743550353337,4,0
1.152993016631509,-0.9368681663892682,4,0
0.9666127060232569,-1.130103674741433,4,0
0.9467231606144845,-1.129922371792358,4,0
0.9548514282485756,-0.8946333265247133,4,0
1.042939726763402,-1.257824541938906,4,0
1.036042723058145,-0.9561866692772196,4,0
0.9994995566906075,-1.277195201285979,4,0
1.244417104663727,-1.03868481656822,4,0
1.320684684584801,-0.7060208938518518,4,0
1.330661782325039,-0.8682635717102485,4,0
0.9523197202350405,-0.8355523026567921,4,0
1.561083665039229,-1.274901519939707,4,0
0.6784040943648144,-1.040129506701587,4,0
1.083476551642956,-0.7481131381949531,4,0
1.017705907719846,-0.7928352571949102,4,0
0.9985288699639689,-0.9192620392002495,4,0
0.7923056037418497,-0.8162050057150411,4,0
1.200540089105926,-0.8539167092424382,4,0
1.24771814050227,-1.012302304476031,4,0
0.8861010271048601,-1.104347451516552,4,0
1.249812465481393,-0.978244625299706,4,0
1.244940579463947,-1.21422225353404,4,0
0.8683487263347792,-1.403506225773417,4,0
0.9876913009193041,-0.9316609057880412,4,0
1.027725873796962,-0.9387836292790439,4,0
0.974513118841889,-0.8919330247774562,4,0
0.8664370065729143,-0.8388208387831921,4,0
1.157022836526514,-1.220841404018883,4,0
0.9132102954759291,-0.5338318025644069,4,0
0.8917660371711572,-0.8289212321903429,4,0
0.9797010237410543,-0.9942146294682448,4,0
0.6363216099992004,-1.115713605656967,4,0
1.016336319506984,-0.8628565347640279,4,0
1.66570331797369,-0.6778349975257308,4,0
1.306966798962522,-1.191872293714404,4,0
0.9698027331365783,-0.9085601560605241,4,0
1.039145735461972,-1.073815675170483,4,0
0.8828514328568022,-0.7304613712014348,4,0
0.9266234081418432,-1.137534556815546,4,0
0.9645876077733133,-1.123945498080232,4,0
0.8744310440465661,-0.9862890818616915,4,0
1.016772915376615,-1.371805507538675,4,0
0.7447791239266184,-1.279994835877145,4,0
1.237665417153586,-0.8341447654915233,4,0
0.993265761103075,-0.9990830896941464,4,0
1.004958918388829,-0.9978976326449013,4,0
1.384403671042234,-1.090413555780402,4,0
0.8953093936396543,-0.8173747462358565,4,0
0.8763297531308012,-1.127376578809606,4,0
0.6708239271803442,-0.7507383203847087,4,0
1.000338097716315,-0.8189800684731514,4,0
1.44096571082295,-0.7788256930953348,4,0
1.05805337012573,-1.29851873768589,4,0
1.070250672319238,-1.159681127212814,4,0
1.204787198017661,-0.790412571024579,4,0
1.045465065707967,-0.7044972089575074,4,0
1.054408542641399,-0.9637373542471427,4,0
1.330375073919252,-1.031339567253623,4,0
1.084293242217728,-1.052299923085163,4,0
1.097252278755492,-0.8835394327056464,4,0
0.8084368747413971,-1.551316149279682,4,0
0.999951198145768,-0.9999377325468303,4,0
0.9550611046143826,-1.023223144650908,4,0
1.010175705468724,-0.8649788468140837,4,0
0.9319173955961086,-0.8977661949421325,4,0
0.999597908945288,-1.006209458912882,4,0
1.648974597015529,-0.3978550754780081,4,0
1.044529000630444,-1.010838382053229,4,0
1.06803826711798,-1.534561184412781,4,0
1.030909139445706,-0.6880569100141465,4,0
1.119855772489942,-1.165063549819532,4,0
0.8885728543495753,-1.024153152478368,4,0
0.915347155367744,-0.7258136618210769,4,0
1.023811771349338,-1.056678781637639,4,0
1.081120896322479,-1.057522692932458,4,0
1.134380942264242,-0.8558488660114671,4,0
0.8399750020386227,-1.214019352797746,4,0
0.6405751845809118,-0.7525563724028441,4,0
1.072675572229684,-1.013601887172507,4,0
1.165004360558616,-0.4867499409660183,4,0
0.5922215806494893,-0.715560406720932,4,0
0.6721304252262276,-1.06953654355124,4,0
0.9559414591078549,-0.9731349428267942,4,0
0.6072389559709352,-0.8897755106293764,4,0
0.9078982954820616,-1.016683526465977,4,0
0.8129667840053807,-1.164413039923441,4,0
1.093450654759653,-0.9768447041332653,4,0
0.9658094335635182,-0.990581944791215,4,0
0.9951420898996797,-1.01263397671445,4,0
0.9764490771139082,-1.032064110575502,4,0
1.154881410465217,-1.139995989428618,4,0
0.9042786641599193,-1.059573791737003,4,0
0.9627422782605757,-0.5858041402391503,4,0
1.015315580896538,-1.062561086834749,4,0
1.177248311931073,-1.41398960551006,4,0
0.9981999104083922,-0.7774053434498815,4,0
1.025525696796291,-0.7602056762603252,4,0
0.4896600517115747,-1.036183520687606,4,0
1.03545360355802,-0.86667296624511,4,0
1.232468172963052,-1.146713789759877,4,0
0.8698328304547598,-0.7720705161425035,4,0
0.9805072288392781,-1.078702858785723,4,0
1.219183318621736,-0.6579135522517174,4,0
1.026928679437999,-0.7385358605695749,4,0
0.9732926171979048,-0.882975310215441,4,0
1.280555783429053,-0.931805231179862,4,0
1.056039896604198,-1.053298764515769,4,0
0.9248191865012324,-0.9384528955005381,4,0
1.143976791703613,-1.140102787524161,4,0
0.9478944434255796,-1.023243739820804,4,0
1.078100343040829,-1.005659886948923,4,0
1.016736430209565,-1.016909117261794,4,0
1.210802930757672,-1.093666281557282,4,0
1.155207812245744,-0.7869581130786949,4,0
1.02508316980336,-0.8692284564489373,4,0
1.030434499110714,-1.097140082209235,4,0
0.9297503425020787,-0.8794691053181548,4,0
0.9641253722678124,-1.026958647687805,4,0
1.165845641911176,-0.622802372829721,4,0
0.5881122143848116,-0.9996608577988535,4,0
0.7386465379092571,-1.295819079987687,4,0
0.9752722666124183,-0.9460867337084643,4,0
1.081760101518668,-0.7481593110893519,4,0
0.9977598054978429,-1.210862954014307,4,0
1.054447551749057,-0.9506976339570842,4,0
0.6459741796196082,-0.521591028840527,4,0
1.090698518697061,-1.001428631619629,4,0
0.8261626077396707,-1.118757829142367,4,0
1.26631152659079,-0.941808854443314,4,0
1.146011915519112,-1.102965893833279,4,0
1.417999379496155,-1.121244560690265,4,0
1.131961409261021,-1.025039465447096,4,0
1.163811453256048,-1.131129204309467,4,0
1.026733730125545,-1.156290846324231,4,0
1.023193784380992,-1.20127082324542,4,0
0.9649120245185141,-1.003692116174751,4,0
0.9459636697614066,-1.254062367265106,4,0
0.7844469186627763,-1.125837336327614,4,0
1.099087661655503,-1.241998540851764,4,0
0.3701794385670693,-0.7933350810984556,4,0
0.9987051334617995,-1.01592758994782,4,0
1.198293743829613,-0.8611578891065501,4,0
1.116807450364182,-0.9034885700062522,4,0
0.8583818117949538,-1.253603038279681,4,0
0.8423630034912617,-1.069327158121179,4,0
0.8883600918394661,-0.9631472928228738,4,0
1.596750815890893,-0.7166889556948672,4,0
1.278766105921397,-1.208065495297926,4,0
0.9555419548825903,-0.9455682860399921,4,0
0.9637258187026361,-1.07351518040978,4,0
1.051607330501909,-1.008392204295138,4,0
0.8613624836241344,-1.172212637686811,4,0
1.500042527740497,-1.410281050799408,4,0
1.227514690048322,-0.7451119261225465,4,0
0.9442291863942361,-0.9282596898087931,4,0
1.210741926131078,-1.375757264683539,4,0
0.7702329149389793,-1.126423778527742,4,0
1.002441641044254,-0.9499386988781318,4,0
0.8276246810831782,-0.9009345078663658,4,0
0.9669348350396517,-0.9324856120657028,4,0
0.9220206775298867,-1.150945861181701,4,0
0.9555685357101114,-1.173275307846257,4,0
0.9746929806203888,-1.189922535517737,4,0
0.8261509775089567,-0.7048025361835817,4,0
1.168635508733407,-1.157694612314241,4,0
1.027523279218687,-0.7497138768287275,4,0
0.9025440266322278,-0.8791594840468715,4,0
1.258877382532733,-0.6851339648796417,4,0
0.6818273477547709,-1.100477221775523,4,0
0.8244885005322936,-1.117051360457884,4,0
1.277878746855517,-1.054792317054325,4,0
0.5015126891006055,-1.158370771765345,4,0
1.079899225819362,-0.9792192401147352,4,0
1.251706665532563,-0.8131925206641462,4,0
0.9423303633709997,-1.151581887911156,4,0
0.9665190307996895,-1.019486046840895,4,0
0.4514039266966999,-1.176331984503732,4,0
0.9341305357545489,-0.8701452985848498,4,0
1.000681326987958,-0.9957700501381775,4,0
0.7625256194028306,-0.8952006256211702,4,0
1.47768683011588,-0.7497547592456608,4,0
0.9867547447694146,-1.214993780594483,4,0
1.099022188946938,-1.33485598976396,4,0
1.013970946350217,-1.02643580158745,4,0
1.366013696385914,-1.143163141203413,4,0
1.497051396322246,-0.8202980555212394,4,0
1.162188018657544,-1.056570474048045,4,0
0.8676414655899191,-0.8854190685697867,4,0
1.090887870231303,-0.7819746987692187,4,0
0.9838511597551496,-0.9541637857091255,4,0
0.6833342234179982,-1.534099710093133,4,0
0.5411586182519842,-1.013811916907396,4,0
1.170060629334153,-1.09077853350696,4,0
1.019952797142876,-0.8960867882472363,4,0
1.519402976340781,-1.232007226895391,4,0
0.6570846370106274,-1.168788950137456,4,0
0.902650571831024,-1.080243715752747,4,0
0.9358129843395687,-1.066577753829105,4,0
0.9478494847938116,-0.973532680734682,4,0
1.188482898437429,-0.9085952699280707,4,0
0.9457878213757037,-0.7867359221559336,4,0
1.220726063926872,-1.29493897891157,4,0
1.238313298935088,-0.8558468968093896,4,0


==> imgs/beating-example.csv <==
t	bI	bQ	r	ep	en	eQp	eQn	b_abs	r_abs	e_abs
0.001666666666666667	0.06686532933332204	0	0.1221462455485288	0.9999451693655121	-0.9999451693655121	0	-0	0.06686532933332204	0.1221462455485288	0.9999451693655121
0.003333333333333334	0.1209517657588436	0	0.1363972720995685	0.9997806834748455	-0.9997806834748455	0	-0	0.1209517657588436	0.1363972720995685	0.9997806834748455
0.005	0.1731315142923651	0	0.1596035020750401	0.9995065603657316	-0.9995065603657316	0	-0	0.1731315142923651	0.1596035020750401	0.9995065603657316
0.006666666666666667	0.2227719009413027	0	0.1903047778703986	0.9991228300988584	-0.9991228300988584	0	-0	0.2227719009413027	0.1903047778703986	0.9991228300988584
0.008333333333333333	0.2692415129845746	0	0.2266944638791437	0.9986295347545738	-0.9986295347545738	0	-0	0.2692415129845746	0.2266944638791437	0.9986295347545738
0.01	0.3119188603216983	0	0.2667115559848437	0.9980267284282716	-0.9980267284282716	0	-0	0.3119188603216983	0.2667115559848437	0.9980267284282716
0.01166666666666667	0.3502014356869638	0	0.308145310772847	0.9973144772244581	-0.9973144772244581	0	-0	0.3502014356869638	0.308145310772847	0.9973144772244581
0.01333333333333333	0.3835150434753337	0	0.3487456817107862	0.9964928592495044	-0.9964928592495044	0	-0	0.3835150434753337	0.3487456817107862	0.9964928592495044
0.015	0.4113232514270204	0	0.3863326024044939	0.99556196460308	-0.99556196460308	0	-0	0.4113232514270204	0.3863326024044939	0.99556196460308
0.01666666666666667	0.4331368062050854	0	0.4188974149410591	0.9945218953682733	-0.9945218953682733	0	-0	0.4331368062050854	0.4188974149410591	0.9945218953682733
0.01833333333333333	0.4485228434433868	0	0.44469047627046	0.9933727656003964	-0.9933727656003964	0	-0	0.4485228434433868	0.44469047627046	0.9933727656003964
0.02	0.4571137155603875	0	0.4622901226651092	0.9921147013144779	-0.9921147013144779	0	-0	0.4571137155603875	0.4622901226651092	0.9921147013144779
0.02166666666666667	0.4586152568858849	0	0.4706496354450774	0.9907478404714436	-0.9907478404714436	0	-0	0.4586152568858849	0.4706496354450774	0.9907478404714436
0.02333333333333333	0.4528143057176277	0	0.4691205112430625	0.9892723329629883	-0.9892723329629883	0	-0	0.4528143057176277	0.4691205112430625	0.9892723329629883
0.025	0.4395853070149239	0	0.4574520649052218	0.9876883405951378	-0.9876883405951378	0	-0	0.4395853070149239	0.4574520649052218	0.9876883405951378
0.02666666666666667	0.4188958276572904	0	0.4357690482953637	0.9859960370705049	-0.9859960370705049	0	-0	0.4188958276572904	0.4357690482953637	0.9859960370705049
0.02833333333333334	0.3908108285611705	0	0.4045304281340661	0.9841956079692419	-0.9841956079692419	0	-0	0.3908108285611705	0.4045304281340661	0.9841956079692419
0.03	0.3554955543687197	0	0.3644736236546836	0.9822872507286887	-0.9822872507286887	0	-0	0.3554955543687197	0.3644736236546836	0.9822872507286887
0.03166666666666667	0.3132169217092311	0	0.316549280439212	0.9802711746217219	-0.9802711746217219	0	-0	0.3132169217092311	0.316549280439212	0.9802711746217219
0.03333333333333333	0.2643433108941383	0	0.2618520034137056	0.9781476007338057	-0.9781476007338057	0	-0	0.2643433108941383	0.2618520034137056	0.9781476007338057
0.035	0.2093426929514906	0	0.2015523787624416	0.9759167619387474	-0.9759167619387474	0	-0	0.2093426929514906	0.2015523787624416	0.9759167619387474
0.03666666666666667	0.1487790536549421	0	0.1368351066136384	0.9735789028731603	-0.9735789028731603	0	-0	0.1487790536549421	0.1368351066136384	0.9735789028731603
0.03833333333333334	0.08330710809283119	0	0.06884720192963523	0.9711342799096361	-0.9711342799096361	0	-0	0.08330710809283119	0.06884720192963523	0.9711342799096361
0.04	0.01366533272075524	0	-0.001340914405137304	0.9685831611286311	-0.9685831611286311	0	-0	0.01366533272075524	0.001340914405137304	0.9685831611286311
0.04166666666666667	-0.05933262394621323	0	-0.07275991381128233	0.9659258262890683	-0.9659258262890683	0	-0	0.05933262394621323	0.07275991381128233	0.9659258262890683
0.04333333333333333	-0.1348080565535431	0	-0.1445514795445031	0.9631625667976581	-0.9631625667976581	0	-0	0.1348080565535431	0.1445514795445031	0.9631625667976581
0.04500000000000001	-0.2118287149828581	0	-0.2159647676623626	0.9602936856769431	-0.9602936856769431	0	-0	0.2118287149828581	0.2159647676623626	0.9602936856769431
0.04666666666666667	-0.2894215520737402	0	-0.2863416475946747	0.9573194975320672	-0.9573194975320672	0	-0	0.2894215520737402	0.2863416475946747	0.9573194975320672
0.04833333333333334	-0.3665865158490366	0	-0.3550938207937497	0.9542403285162768	-0.9542403285162768	0	-0	0.3665865158490366	0.3550938207937497	0.9542403285162768
0.05	-0.4423111681240521	0	-0.4216754559719916	0.9510565162951535	-0.9510565162951535	0	-0	0.4423111681240521	0.4216754559719916	0.9510565162951535
0.05166666666666667	-0.5155858880512696	0	-0.4855551662507732	0.9477684100095857	-0.9477684100095857	0	-0	0.5155858880512696	0.4855551662507732	0.9477684100095857
0.05333333333333334	-0.5854194001009146	0	-0.5461909857246324	0.944376370237481	-0.944376370237481	0	-0	0.5854194001009146	0.5461909857246324	0.944376370237481
0.055	-0.6508543517540509	0	-0.6030115097178878	0.9408807689542255	-0.9408807689542255	0	-0	0.6508543517540509	0.6030115097178878	0.9408807689542255
0.05666666666666667	-0.7109826572451388	0	-0.6554056007719954	0.9372819894918915	-0.9372819894918915	0	-0	0.7109826572451388	0.6554056007719954	0.9372819894918915
0.05833333333333333	-0.7649603203844392	0	-0.7027221089743452	0.9335804264972017	-0.9335804264972017	0	-0	0.7649603203844392	0.7027221089743452	0.9335804264972017
0.06	-0.8120214520485496	0	-0.7442800024377543	0.9297764858882513	-0.9297764858882513	0	-0	0.8120214520485496	0.7442800024377543	0.9297764858882513
0.06166666666666667	-0.8514912064550396	0	-0.7793882489299009	0.9258705848099947	-0.9258705848099947	0	-0	0.8514912064550396	0.7793882489299009	0.9258705848099947
0.06333333333333334	-0.8827973748081753	0	-0.8073738270644106	0.9218631515885005	-0.9218631515885005	0	-0	0.8827973748081753	0.8073738270644106	0.9218631515885005
0.065	-0.9054803951566529	0	-0.8276154580379188	0.9177546256839811	-0.9177546256839811	0	-0	0.9054803951566529	0.8276154580379188	0.9177546256839811
0.06666666666666667	-0.9192015630470602	0	-0.8395801013426633	0.9135454576426009	-0.9135454576426009	0	-0	0.9192015630470602	0.8395801013426633	0.9135454576426009
0.06833333333333334	-0.9237492583648441	0	-0.8428589915633623	0.9092361090470685	-0.9092361090470685	0	-0	0.9237492583648441	0.8428589915633623	0.9092361090470685
0.07000000000000001	-0.919043039081156	0	-0.8372000233741834	0.9048270524660195	-0.9048270524660195	0	-0	0.919043039081156	0.8372000233741834	0.9048270524660195
0.07166666666666667	-0.9051354918095905	0	-0.8225336065050125	0.9003187714021935	-0.9003187714021935	0	-0	0.9051354918095905	0.8225336065050125	0.9003187714021935
0.07333333333333333	-0.8822117713615742	0	-0.7989896751692998	0.8957117602394129	-0.8957117602394129	0	-0	0.8822117713615742	0.7989896751692998	0.8957117602394129
0.07500000000000001	-0.8505868060280982	0	-0.7669042898029439	0.8910065241883679	-0.8910065241883679	0	-0	0.8505868060280982	0.7669042898029439	0.8910065241883679
0.07666666666666667	-0.810700191196265	0	-0.7268151404342734	0.8862035792312147	-0.8862035792312147	0	-0	0.810700191196265	0.7268151404342734	0.8862035792312147
0.07833333333333334	-0.7631088401713334	0	-0.6794461699312883	0.8813034520649922	-0.8813034520649922	0	-0	0.7631088401713334	0.6794461699312883	0.8813034520649922
0.08	-0.7084775067310639	0	-0.6256824004267368	0.8763066800438636	-0.8763066800438636	0	-0	0.7084775067310639	0.6256824004267368	0.8763066800438636
0.08166666666666667	-0.6475673379964892	0	-0.5665367927116031	0.8712138111201894	-0.8712138111201894	0	-0	0.6475673379964892	0.5665367927116031	0.8712138111201894
0.08333333333333334	-0.5812226576861752	0	-0.503111534742541	0.8660254037844386	-0.8660254037844386	0	-0	0.5812226576861752	0.503111534742541	0.8660254037844386
0.08500000000000001	-0.5103562177936581	0	-0.4365564982900297	0.8607420270039436	-0.8607420270039436	0	-0	0.5103562177936581	0.4365564982900297	0.8607420270039436
0.08666666666666667	-0.4359331903154586	0	-0.3680277003639045	0.8553642601605066	-0.8553642601605066	0	-0	0.4359331903154586	0.3680277003639045	0.8553642601605066
0.08833333333333333	-0.3589541990675802	0	-0.2986484593944395	0.8498926929868639	-0.8498926929868639	0	-0	0.3589541990675802	0.2986484593944395	0.8498926929868639
0.09000000000000001	-0.2804377141707537	0	-0.2294755681768998	0.8443279255020151	-0.8443279255020151	0	-0	0.2804377141707537	0.2294755681768998	0.8443279255020151
0.09166666666666667	-0.2014021478866792	0	-0.1614722583984017	0.8386705679454241	-0.8386705679454241	0	-0	0.2014021478866792	0.1614722583984017	0.8386705679454241
0.09333333333333334	-0.1228479997102153	0	-0.09548906191148533	0.8329212407100994	-0.8329212407100994	0	-0	0.1228479997102153	0.09548906191148533	0.8329212407100994
0.095	-0.04574040067227875	0	-0.03225294753401689	0.8270805742745618	-0.8270805742745618	0	-0	0.04574040067227875	0.03225294753401689	0.8270805742745618
0.09666666666666668	0.0290075984544415	0	0.02763560257268509	0.821149209133704	-0.821149209133704	0	-0	0.0290075984544415	0.02763560257268509	0.821149209133704
0.09833333333333334	0.1005506629102704	0	0.0836985513066487	0.8151277957285542	-0.8151277957285542	0	-0	0.1005506629102704	0.0836985513066487	0.8151277957285542
0.1	0.1681254211943907	0	0.1355707811743823	0.8090169943749473	-0.8090169943749473	0	-0	0.1681254211943907	0.1355707811743823	0.8090169943749473
0.1016666666666667	0.2310630377713517	0	0.1829869012199884	0.8028174751911146	-0.8028174751911146	0	-0	0.2310630377713517	0.1829869012199884	0.8028174751911146
0.1033333333333333	0.2887998579248535	0	0.2257663422302836	0.7965299180241963	-0.7965299180241963	0	-0	0.2887998579248535	0.2257663422302836	0.7965299180241963
0.105	0.3408859098021452	0	0.2637986367375511	0.7901550123756903	-0.7901550123756903	0	-0	0.3408859098021452	0.2637986367375511	0.7901550123756903
0.1066666666666667	0.3869910919185145	0	0.2970305370702396	0.7836934573258397	-0.7836934573258397	0	-0	0.3869910919185145	0.2970305370702396	0.7836934573258397
0.1083333333333333	0.4269089216003676	0	0.3254562296142533	0.7771459614569709	-0.7771459614569709	0	-0	0.4269089216003676	0.3254562296142533	0.7771459614569709
0.11	0.460557770053056	0	0.3491114020070221	0.7705132427757891	-0.7705132427757891	0	-0	0.460557770053056	0.3491114020070221	0.7705132427757891
0.1116666666666667	0.4879795618849682	0	0.3680713663258547	0.7637960286346421	-0.7637960286346421	0	-0	0.4879795618849682	0.3680713663258547	0.7637960286346421
0.1133333333333333	0.5093359698877917	0	0.3824528928535802	0.7569950556517564	-0.7569950556517564	0	-0	0.5093359698877917	0.3824528928535802	0.7569950556517564
0.115	0.5249021885203723	0	0.3924189208187448	0.7501110696304595	-0.7501110696304595	0	-0	0.5249021885203723	0.3924189208187448	0.7501110696304595
0.1166666666666667	0.5350584207224848	0	0.3981849322349695	0.7431448254773942	-0.7431448254773942	0	-0	0.5350584207224848	0.3981849322349695	0.7431448254773942
0.1183333333333333	0.5402792612692389	0	0.4000255383788475	0.7360970871197343	-0.7360970871197343	0	-0	0.5402792612692389	0.4000255383788475	0.7360970871197343
0.12	0.5411212047883116	0	0.398279756352111	0.7289686274214116	-0.7289686274214116	0	-0	0.5411212047883116	0.398279756352111	0.7289686274214116
0.1216666666666667	0.5382085467944266	0	0.3933535497781394	0.7217602280983622	-0.7217602280983622	0	-0	0.5382085467944266	0.3933535497781394	0.7217602280983622
0.1233333333333333	0.5322179807375176	0	0.3857184605805306	0.7144726796328034	-0.7144726796328034	0	-0	0.5322179807375176	0.3857184605805306	0.7144726796328034
0.125	0.5238622223186404	0	0.3759055405321963	0.7071067811865475	-0.7071067811865475	0	-0	0.5238622223186404	0.3759055405321963	0.7071067811865475
0.1266666666666667	0.5138730135423142	0	0.364494262311142	0.6996633405133653	-0.6996633405133653	0	-0	0.5138730135423142	0.364494262311142	0.6996633405133653
0.1283333333333334	0.5029838726385557	0	0.3520966025754345	0.6921431738704068	-0.6921431738704068	0	-0	0.5029838726385557	0.3520966025754345	0.6921431738704068
0.13	0.4919129617595381	0	0.3393369931749676	0.6845471059286886	-0.6845471059286886	0	-0	0.4919129617595381	0.3393369931749676	0.6845471059286886
0.1316666666666667	0.4813464420649612	0	0.326829281766835	0.6768759696826607	-0.6768759696826607	0	-0	0.4813464420649612	0.326829281766835	0.6768759696826607
0.1333333333333333	0.4719226754655373	0	0.315152186805632	0.6691306063588582	-0.6691306063588582	0	-0	0.4719226754655373	0.315152186805632	0.6691306063588582
0.135	0.4642176140836222	0	0.3048249414338671	0.6613118653236518	-0.6613118653236518	0	-0	0.4642176140836222	0.3048249414338671	0.6613118653236518
0.1366666666666667	0.4587316927786581	0	0.2962848767078714	0.6534206039901054	-0.6534206039901054	0	-0	0.4587316927786581	0.2962848767078714	0.6534206039901054
0.1383333333333333	0.4558785074067976	0	0.2898685921987549	0.6454576877239505	-0.6454576877239505	0	-0	0.4558785074067976	0.2898685921987549	0.6454576877239505
0.14	0.455975522531601	0	0.2857981116532439	0.6374239897486896	-0.6374239897486896	0	-0	0.455975522531601	0.2857981116532439	0.6374239897486896
0.1416666666666667	0.4592370079126168	0	0.2841730471948338	0.6293203910498374	-0.6293203910498374	0	-0	0.4592370079126168	0.2841730471948338	0.6293203910498374
0.1433333333333333	0.4657693542335537	0	0.2849693328362417	0.6211477802783103	-0.6211477802783103	0	-0	0.4657693542335537	0.2849693328362417	0.6211477802783103
0.145	0.4755688662591361	0	0.2880445798989631	0.6129070536529765	-0.6129070536529765	0	-0	0.4755688662591361	0.2880445798989631	0.6129070536529765
0.1466666666666667	0.48852207707851	0	0.2931495998303135	0.6045991148623748	-0.6045991148623748	0	-0	0.48852207707851	0.2931495998303135	0.6045991148623748
0.1483333333333333	0.5044085715080571	0	0.2999451794588572	0.5962248749656157	-0.5962248749656157	0	-0	0.5044085715080571	0.2999451794588572	0.5962248749656157
0.15	0.522906251321429	0	0.3080228203068689	0.587785252292473	-0.587785252292473	0	-0	0.522906251321429	0.3080228203068689	0.587785252292473
0.1516666666666667	0.5435989209843591	0	0.316927898654548	0.5792811723426787	-0.5792811723426787	0	-0	0.5435989209843591	0.316927898654548	0.5792811723426787
0.1533333333333333	0.5659860212044472	0	0.3261835864293224	0.5707135676844316	-0.5707135676844316	0	-0	0.5659860212044472	0.3261835864293224	0.5707135676844316
0.155	0.589494290015305	0	0.3353139012075796	0.5620833778521306	-0.5620833778521306	0	-0	0.589494290015305	0.3353139012075796	0.5620833778521306
0.1566666666666667	0.6134910883731411	0	0.3438644196135837	0.5533915492433441	-0.5533915492433441	0	-0	0.6134910883731411	0.3438644196135837	0.5533915492433441
0.1583333333333334	0.6372990903195437	0	0.3514194725253694	0.5446390350150271	-0.5446390350150271	0	-0	0.6372990903195437	0.3514194725253694	0.5446390350150271
0.16	0.6602120074964335	0	0.3576150126459952	0.5358267949789965	-0.5358267949789965	0	-0	0.6602120074964335	0.3576150126459952	0.5358267949789965
0.1616666666666667	0.6815109948800169	0	0.3621467677192317	0.5269557954966775	-0.5269557954966775	0	-0	0.6815109948800169	0.3621467677192317	0.5269557954966775
0.1633333333333333	0.7004813695583045	0	0.3647737248940198	0.5180270093731302	-0.5180270093731302	0	-0	0.7004813695583045	0.3647737248940198	0.5180270093731302
0.165	0.7164292675632031	0	0.3653173927810007	0.5090414157503712	-0.5090414157503712	0	-0	0.7164292675632031	0.3653173927810007	0.5090414157503712
0.1666666666666667	0.7286978653500047	0	0.3636576211507522	0.4999999999999999	-0.4999999999999999	0	-0	0.7286978653500047	0.3636576211507522	0.4999999999999999
0.1683333333333333	0.736682802471423	0	0.3597259951705224	0.4909037536151407	-0.4909037536151407	0	-0	0.736682802471423	0.3597259951705224	0.4909037536151407
0.17	0.7398464601076129	0	0.3534979429276061	0.4817536741017152	-0.4817536741017152	0	-0	0.7398464601076129	0.3534979429276061	0.4817536741017152
0.1716666666666667	0.7377307759898243	0	0.3449846948309334	0.4725507648690538	-0.4725507648690538	0	-0	0.7377307759898243	0.3449846948309334	0.4725507648690538
0.1733333333333333	0.7299683093185578	0	0.3342261165030038	0.4632960351198616	-0.4632960351198616	0	-0	0.7299683093185578	0.3342261165030038	0.4632960351198616
0.175	0.7162913087880023	0	0.3212852194525998	0.4539904997395466	-0.4539904997395466	0	-0	0.7162913087880023	0.3212852194525998	0.4539904997395466
0.1766666666666667	0.6965385818999025	0	0.3062448620546931	0.4446351791849275	-0.4446351791849275	0	-0	0.6965385818999025	0.3062448620546931	0.4446351791849275
0.1783333333333333	0.6706600133665895	0	0.2892068197283442	0.4352310993723275	-0.4352310993723275	0	-0	0.6706600133665895	0.2892068197283442	0.4352310993723275
0.18	0.6387186334442568	0	0.2702930635980393	0.4257792915650727	-0.4257792915650727	0	-0	0.6387186334442568	0.2702930635980393	0.4257792915650727
0.1816666666666667	0.6008901923034615	0	0.249648776985134	0.4162807922604012	-0.4162807922604012	0	-0	0.6008901923034615	0.249648776985134	0.4162807922604012
0.1833333333333333	0.5574602527816064	0	0.2274463906729809	0.4067366430758002	-0.4067366430758002	0	-0	0.5574602527816064	0.2274463906729809	0.4067366430758002
0.185	0.5088188697951785	0	0.2038897560545571	0.3971478906347806	-0.3971478906347806	0	-0	0.5088188697951785	0.2038897560545571	0.3971478906347806
0.1866666666666667	0.4554529790465057	0	0.1792175158535666	0.3875155864521029	-0.3875155864521029	0	-0	0.4554529790465057	0.1792175158535666	0.3875155864521029
0.1883333333333334	0.3979366692039374	0	0.1537047803631433	0.3778407868184671	-0.3778407868184671	0	-0	0.3979366692039374	0.1537047803631433	0.3778407868184671
0.19	0.3369195592917577	0	0.1276623673769924	0.3681245526846779	-0.3681245526846779	0	-0	0.3369195592917577	0.1276623673769924	0.3681245526846779
0.1916666666666667	0.2731135455129389	0	0.1014331002773724	0.3583679495453002	-0.3583679495453002	0	-0	0.2731135455129389	0.1014331002773724	0.3583679495453002
0.1933333333333334	0.2072782181752133	0	0.07538495665797659	0.3485720473218151	-0.3485720473218151	0	-0	0.2072782181752133	0.07538495665797659	0.3485720473218151
0.195	0.1402052789675716	0	0.04990118896264362	0.3387379202452913	-0.3387379202452913	0	-0	0.1402052789675716	0.04990118896264362	0.3387379202452913
0.1966666666666667	0.07270231086573926	0	0.02536786554341456	0.3288666467385831	-0.3288666467385831	0	-0	0.07270231086573926	0.02536786554341456	0.3288666467385831
0.1983333333333333	0.005576266929563808	0	0.002159572289846102	0.3189593092980698	-0.3189593092980698	0	-0	0.005576266929563808	0.002159572289846102	0.3189593092980698
0.2	-0.06038295012492474	0	-0.01937575783277009	0.3090169943749473	-0.3090169943749473	0	-0	0.06038295012492474	0.01937575783277009	0.3090169943749473
0.2016666666666667	-0.124418448566338	0	-0.03893178032047011	0.2990407922560867	-0.2990407922560867	0	-0	0.124418448566338	0.03893178032047011	0.2990407922560867
0.2033333333333333	-0.1858214907802104	0	-0.05625729488147759	0.2890317969444716	-0.2890317969444716	0	-0	0.1858214907802104	0.05625729488147759	0.2890317969444716
0.205	-0.243945480619976	0	-0.07116734491740279	0.2789911060392293	-0.2789911060392293	0	-0	0.243945480619976	0.07116734491740279	0.2789911060392293
0.2066666666666667	-0.2982184838594082	0	-0.0835509529752219	0.2689198206152657	-0.2689198206152657	0	-0	0.2982184838594082	0.0835509529752219	0.2689198206152657
0.2083333333333333	-0.3481540048633973	0	-0.0933748379953017	0.2588190451025207	-0.2588190451025207	0	-0	0.3481540048633973	0.0933748379953017	0.2588190451025207
0.21	-0.3933597831152882	0	-0.1006827751162686	0.2486898871648547	-0.2486898871648547	0	-0	0.3933597831152882	0.1006827751162686	0.2486898871648547
0.2116666666666667	-0.4335444191112874	0	-0.1055906058847352	0.2385334575785808	-0.2385334575785808	0	-0	0.4335444191112874	0.1055906058847352	0.2385334575785808
0.2133333333333333	-0.4685216892960715	0	-0.1082772539244078	0.2283508701106557	-0.2283508701106557	0	-0	0.4685216892960715	0.1082772539244078	0.2283508701106557
0.215	-0.4982124630101922	0	-0.1089724166710779	0.2181432413965425	-0.2181432413965425	0	-0	0.4982124630101922	0.1089724166710779	0.2181432413965425
0.2166666666666667	-0.5226441896185995	0	-0.1079418591893187	0.2079116908177592	-0.2079116908177592	0	-0	0.5226441896185995	0.1079418591893187	0.2079116908177592
0.2183333333333334	-0.5419479798164193	0	-0.1054714088223219	0.1976573403791261	-0.1976573403791261	0	-0	0.5419479798164193	0.1054714088223219	0.1976573403791261
0.22	-0.5563533602747707	0	-0.1018508249778645	0.1873813145857245	-0.1873813145857245	0	-0	0.5563533602747707	0.1018508249778645	0.1873813145857245
0.2216666666666667	-0.5661808340234976	0	-0.0973586914964833	0.1770847403195832	-0.1770847403195832	0	-0	0.5661808340234976	0.0973586914964833	0.1770847403195832
0.2233333333333334	-0.5718324290421257	0	-0.09224935420095665	0.1667687467161021	-0.1667687467161021	0	-0	0.5718324290421257	0.09224935420095665	0.1667687467161021
0.225	-0.5737804632919655	0	-0.08674271687752139	0.1564344650402307	-0.1564344650402307	0	-0	0.5737804632919655	0.08674271687752139	0.1564344650402307
0.2266666666666667	-0.572554794818525	0	-0.081017436213392	0.1460830285624114	-0.1460830285624114	0	-0	0.572554794818525	0.081017436213392	0.1460830285624114
0.2283333333333334	-0.5687288596568717	0	-0.07520774672934717	0.1357155724343042	-0.1357155724343042	0	-0	0.5687288596568717	0.07520774672934717	0.1357155724343042
0.23	-0.5629048273026069	0	-0.06940382997405121	0.1253332335643043	-0.1253332335643043	0	-0	0.5629048273026069	0.06940382997405121	0.1253332335643043
0.2316666666666667	-0.5556982228518303	0	-0.06365534765177981	0.1149371504928666	-0.1149371504928666	0	-0	0.5556982228518303	0.06365534765177981	0.1149371504928666
0.2333333333333333	-0.5477223761281685	0	-0.05797751257286238	0.1045284632676535	-0.1045284632676535	0	-0	0.5477223761281685	0.05797751257286238	0.1045284632676535
0.235	-0.5395730609562288	0	-0.05235889565769921	0.09410831331851428	-0.09410831331851428	0	-0	0.5395730609562288	0.05235889565769921	0.09410831331851428
0.2366666666666667	-0.5318136821562571	0	-0.04677007573814221	0.08367784333231544	-0.08367784333231544	0	-0	0.5318136821562571	0.04677007573814221	0.08367784333231544
0.2383333333333333	-0.5249613539680053	0	-0.04117223716493316	0.07323819712763163	-0.07323819712763163	0	-0	0.5249613539680053	0.04117223716493316	0.07323819712763163
0.24	-0.5194741917992629	0	-0.03552490499834714	0.0627905195293133	-0.0627905195293133	0	-0	0.5194741917992629	0.03552490499834714	0.0627905195293133
0.2416666666666667	-0.515740109957222	0	-0.02979216725493334	0.05233595624294374	-0.05233595624294374	0	-0	0.515740109957222	0.02979216725493334	0.05233595624294374
0.2433333333333333	-0.5140673820524077	0	-0.02394694970425316	0.04187565372919953	-0.04187565372919953	0	-0	0.5140673820524077	0.02394694970425316	0.04187565372919953
0.245	-0.5146771789149734	0	-0.01797315739231857	0.03141075907812817	-0.03141075907812817	0	-0	0.5146771789149734	0.01797315739231857	0.03141075907812817
0.2466666666666667	-0.5176982521175681	0	-0.01186575211292371	0.02094241988335683	-0.02094241988335683	0	-0	0.5176982521175681	0.01186575211292371	0.02094241988335683
0.2483333333333334	-0.5231638806564866	0	-0.005629070159998751	0.01047178411624565	-0.01047178411624565	0	-0	0.5231638806564866	0.005629070159998751	0.01047178411624565
0.25	-0.5310111451894552	0	0.000726123816104107	-1.608142872339124e-016	1.608142872339124e-016	0	-0	0.5310111451894552	0.000726123816104107	1.608142872339124e-016
0.2516666666666667	-0.541082539709375	0	0.00718622194080976	-0.01047178411624597	0.01047178411624597	0	-0	0.541082539709375	0.00718622194080976	0.01047178411624597
0.2533333333333334	-0.5531298759240494	0	0.01373831774076009	-0.02094241988335715	0.02094241988335715	0	-0	0.5531298759240494	0.01373831774076009	0.02094241988335715
0.255	-0.5668203821878419	0	0.02037305497809788	-0.03141075907812828	0.03141075907812828	0	-0	0.5668203821878419	0.02037305497809788	0.03141075907812828
0.2566666666666667	-0.581744847838008	0	0.02708622461390638	-0.04187565372919962	0.04187565372919962	0	-0	0.581744847838008	0.02708622461390638	0.04187565372919962
0.2583333333333334	-0.5974276164128913	0	0.03387871659718983	-0.05233595624294384	0.05233595624294384	0	-0	0.5974276164128913	0.03387871659718983	0.05233595624294384
0.26	-0.6133381885711072	0	0.04075464171740291	-0.0627905195293134	0.0627905195293134	0	-0	0.6133381885711072	0.04075464171740291	0.0627905195293134
0.2616666666666667	-0.6289041585776746	0	0.04771767072704003	-0.07323819712763173	0.07323819712763173	0	-0	0.6289041585776746	0.04771767072704003	0.07323819712763173
0.2633333333333334	-0.6435251778264829	0	0.05476586874220137	-0.08367784333231554	0.08367784333231554	0	-0	0.6435251778264829	0.05476586874220137	0.08367784333231554
0.265	-0.6565876157247545	0	0.06188550819056142	-0.09410831331851438	0.09410831331851438	0	-0	0.6565876157247545	0.06188550819056142	0.09410831331851438
0.2666666666666667	-0.6674795728988321	0	0.06904450157648379	-0.1045284632676536	0.1045284632676536	0	-0	0.6674795728988321	0.06904450157648379	0.1045284632676536
0.2683333333333334	-0.6756058944324392	0	0.07618618914868899	-0.1149371504928667	0.1149371504928667	0	-0	0.6756058944324392	0.07618618914868899	0.1149371504928667
0.27	-0.6804028318676837	0	0.0832242357163831	-0.1253332335643044	0.1253332335643044	0	-0	0.6804028318676837	0.0832242357163831	0.1253332335643044
0.2716666666666667	-0.6813520119398681	0	0.09003933235409811	-0.1357155724343045	0.1357155724343045	0	-0	0.6813520119398681	0.09003933235409811	0.1357155724343045
0.2733333333333334	-0.6779933872405044	0	0.09647826727818064	-0.1460830285624118	0.1460830285624118	0	-0	0.6779933872405044	0.09647826727818064	0.1460830285624118
0.275	-0.6699368687821811	0	0.1023557377152881	-0.156434465040231	0.156434465040231	0	-0	0.6699368687821811	0.1023557377152881	0.156434465040231
0.2766666666666667	-0.6568723721702856	0	0.1074590390958372	-0.1667687467161025	0.1667687467161025	0	-0	0.6568723721702856	0.1074590390958372	0.1667687467161025
0.2783333333333334	-0.6385780470036798	0	0.1115555116289439	-0.1770847403195835	0.1770847403195835	0	-0	0.6385780470036798	0.1115555116289439	0.1770847403195835
0.28	-0.6149265023185994	0	0.1144023715605443	-0.1873813145857248	0.1873813145857248	0	-0	0.6149265023185994	0.1144023715605443	0.1873813145857248
0.2816666666666667	-0.5858888883242904	0	0.1157583292016393	-0.1976573403791264	0.1976573403791264	0	-0	0.5858888883242904	0.1157583292016393	0.1976573403791264
0.2833333333333333	-0.5515367452243608	0	0.115396219544863	-0.2079116908177593	0.2079116908177593	0	-0	0.5515367452243608	0.115396219544863	0.2079116908177593
0.285	-0.5120415823729021	0	0.1131157607084769	-0.2181432413965426	0.2181432413965426	0	-0	0.5120415823729021	0.1131157607084769	0.2181432413965426
0.2866666666666667	-0.4676722041352783	0	0.1087555210568957	-0.2283508701106558	0.2283508701106558	0	-0	0.4676722041352783	0.1087555210568957	0.2283508701106558
0.2883333333333333	-0.4187898513536469	0	0.1022032209357859	-0.2385334575785809	0.2385334575785809	0	-0	0.4187898513536469	0.1022032209357859	0.2385334575785809
0.29	-0.3658412780175188	0	0.09340361534659275	-0.2486898871648549	0.2486898871648549	0	-0	0.3658412780175188	0.09340361534659275	0.2486898871648549
0.2916666666666667	-0.3093499304173679	0	0.0823633883790672	-0.2588190451025209	0.2588190451025209	0	-0	0.3093499304173679	0.0823633883790672	0.2588190451025209
0.2933333333333333	-0.2499054395967197	0	0.06915272175131487	-0.2689198206152658	0.2689198206152658	0	-0	0.2499054395967197	0.06915272175131487	0.2689198206152658
0.295	-0.1881516762988312	0	0.0539034571113489	-0.2789911060392293	0.2789911060392293	0	-0	0.1881516762988312	0.0539034571113489	0.2789911060392293
0.2966666666666667	-0.1247736499368985	0	0.03680403144353642	-0.2890317969444717	0.2890317969444717	0	-0	0.1247736499368985	0.03680403144353642	0.2890317969444717
0.2983333333333333	-0.06048355865681031	0	0.01809160373313098	-0.2990407922560868	0.2990407922560868	0	-0	0.06048355865681031	0.01809160373313098	0.2990407922560868
0.3	0.003993684272299012	0	-0.001958011959149625	-0.3090169943749476	0.3090169943749476	0	-0	0.003993684272299012	0.001958011959149625	0.3090169943749476
0.3016666666666667	0.06793511211593727	0	-0.02304185331546881	-0.3189593092980701	0.3189593092980701	0	-0	0.06793511211593727	0.02304185331546881	0.3189593092980701
0.3033333333333333	0.130634216363325	0	-0.04484193352151294	-0.3288666467385834	0.3288666467385834	0	-0	0.130634216363325	0.04484193352151294	0.3288666467385834
0.305	0.1914149760578633	0	-0.06703716315472277	-0.3387379202452915	0.3387379202452915	0	-0	0.1914149760578633	0.06703716315472277	0.3387379202452915
0.3066666666666667	0.2496450858619737	0	-0.08931432599853459	-0.3485720473218154	0.3485720473218154	0	-0	0.2496450858619737	0.08931432599853459	0.3485720473218154
0.3083333333333333	0.3047480849344406	0	-0.1113775001604235	-0.3583679495453003	0.3583679495453003	0	-0	0.3047480849344406	0.1113775001604235	0.3583679495453003
0.31	0.3562141166545705	0	-0.1329554973522349	-0.368124552684678	0.368124552684678	0	-0	0.3562141166545705	0.1329554973522349	0.368124552684678
0.3116666666666667	0.4036090834580413	0	-0.1538071015224281	-0.3778407868184672	0.3778407868184672	0	-0	0.4036090834580413	0.1538071015224281	0.3778407868184672
0.3133333333333334	0.4465820007092136	0	-0.1737241021059558	-0.387515586452103	0.387515586452103	0	-0	0.4465820007092136	0.1737241021059558	0.387515586452103
0.315	0.4848703976512219	0	-0.1925323159200238	-0.3971478906347807	0.3971478906347807	0	-0	0.4848703976512219	0.1925323159200238	0.3971478906347807
0.3166666666666667	0.5183036609714133	0	-0.2100909562354323	-0.4067366430758003	0.4067366430758003	0	-0	0.5183036609714133	0.2100909562354323	0.4067366430758003
0.3183333333333334	0.5468042662407594	0	-0.2262908227822115	-0.416280792260401	0.416280792260401	0	-0	0.5468042662407594	0.2262908227822115	0.416280792260401
0.32	0.5703868932265641	0	-0.2410518427398921	-0.4257792915650727	0.4257792915650727	0	-0	0.5703868932265641	0.2410518427398921	0.4257792915650727
0.3216666666666667	0.5891554716120355	0	-0.2543204866607239	-0.4352310993723274	0.4352310993723274	0	-0	0.5891554716120355	0.2543204866607239	0.4352310993723274
0.3233333333333334	0.6032982527663275	0	-0.2660675177672382	-0.4446351791849272	0.4446351791849272	0	-0	0.6032982527663275	0.2660675177672382	0.4446351791849272
0.325	0.6130810497147402	0	-0.2762864171818222	-0.4539904997395467	0.4539904997395467	0	-0	0.6130810497147402	0.2762864171818222	0.4539904997395467
0.3266666666666667	0.6188388302471804	0	-0.2849926754530792	-0.4632960351198615	0.4632960351198615	0	-0	0.6188388302471804	0.2849926754530792	0.4632960351198615
0.3283333333333334	0.6209658861531177	0	-0.2922239698593647	-0.472550764869054	0.472550764869054	0	-0	0.6209658861531177	0.2922239698593647	0.472550764869054
0.33	0.6199048339798524	0	-0.2980410767356479	-0.481753674101715	0.481753674101715	0	-0	0.6199048339798524	0.2980410767356479	0.481753674101715
0.3316666666666667	0.6161347287138249	0	-0.3025292175715055	-0.4909037536151408	0.4909037536151408	0	-0	0.6161347287138249	0.3025292175715055	0.4909037536151408
0.3333333333333334	0.6101585907751155	0	-0.3057994237596448	-0.4999999999999998	0.4999999999999998	0	-0	0.6101585907751155	0.3057994237596448	0.4999999999999998
0.335	0.6024906582581604	0	-0.3079894406369645	-0.5090414157503713	0.5090414157503713	0	-0	0.6024906582581604	0.3079894406369645	0.5090414157503713
0.3366666666666667	0.5936436801940259	0	-0.3092636846613537	-0.5180270093731301	0.5180270093731301	0	-0	0.5936436801940259	0.3092636846613537	0.5180270093731301
0.3383333333333334	0.5841165626862945	0	-0.3098118200468631	-0.5269557954966776	0.5269557954966776	0	-0	0.5841165626862945	0.3098118200468631	0.5269557954966776
0.34	0.5743826682077726	0	-0.3098456286333174	-0.5358267949789964	0.5358267949789964	0	-0	0.5743826682077726	0.3098456286333174	0.5358267949789964
0.3416666666666667	0.564879049449042	0	-0.3095939991815189	-0.5446390350150271	0.5446390350150271	0	-0	0.564879049449042	0.3095939991815189	0.5446390350150271
0.3433333333333334	0.5559968733705465	0	-0.3092960449417479	-0.553391549243344	0.553391549243344	0	-0	0.5559968733705465	0.3092960449417479	0.553391549243344
0.345	0.5480732591819579	0	-0.3091925532760965	-0.5620833778521307	0.5620833778521307	0	-0	0.5480732591819579	0.3091925532760965	0.5620833778521307
0.3466666666666667	0.5413847166604442	0	-0.3095161588928217	-0.5707135676844316	0.5707135676844316	0	-0	0.5413847166604442	0.3095161588928217	0.5707135676844316
0.3483333333333333	0.5361423294579766	0	-0.3104807938933731	-0.579281172342679	0.579281172342679	0	-0	0.5361423294579766	0.3104807938933731	0.579281172342679
0.35	0.5324887828792265	0	-0.3122710866800377	-0.587785252292473	0.587785252292473	0	-0	0.5324887828792265	0.3122710866800377	0.587785252292473
0.3516666666666667	0.5304972881601018	0	-0.3150324451201437	-0.5962248749656156	0.5962248749656156	0	-0	0.5304972881601018	0.3150324451201437	0.5962248749656156
0.3533333333333333	0.5301724067213306	0	-0.3188625597085988	-0.6045991148623748	0.6045991148623748	0	-0	0.5301724067213306	0.3188625597085988	0.6045991148623748
0.355	0.5314527294161012	0	-0.3238049982476536	-0.6129070536529763	0.6129070536529763	0	-0	0.5314527294161012	0.3238049982476536	0.6129070536529763
0.3566666666666667	0.5342153186364712	0	-0.3298454392974712	-0.6211477802783103	0.6211477802783103	0	-0	0.5342153186364712	0.3298454392974712	0.6211477802783103
0.3583333333333333	0.5382817764577861	0	-0.3369109175286785	-0.6293203910498373	0.6293203910498373	0	-0	0.5382817764577861	0.3369109175286785	0.6293203910498373
0.36	0.543425760890045	0	-0.3448722449948849	-0.6374239897486897	0.6374239897486897	0	-0	0.543425760890045	0.3448722449948849	0.6374239897486897
0.3616666666666667	0.549381735787743	0	-0.353549546362982	-0.6454576877239504	0.6454576877239504	0	-0	0.549381735787743	0.353549546362982	0.6454576877239504
0.3633333333333333	0.5558547089495739	0	-0.3627206229451213	-0.6534206039901055	0.6534206039901055	0	-0	0.5558547089495739	0.3627206229451213	0.6534206039901055
0.365	0.562530688185315	0	-0.3721316592889958	-0.6613118653236517	0.6613118653236517	0	-0	0.562530688185315	0.3721316592889958	0.6613118653236517
0.3666666666666667	0.5690875672536405	0	-0.3815096242741906	-0.6691306063588582	0.6691306063588582	0	-0	0.5690875672536405	0.3815096242741906	0.6691306063588582
0.3683333333333333	0.5752061430264787	0	-0.3905756095615849	-0.6768759696826606	0.6768759696826606	0	-0	0.5752061430264787	0.3905756095615849	0.6768759696826606
0.3700000000000001	0.5805809622773459	0	-0.3990583003182361	-0.6845471059286887	0.6845471059286887	0	-0	0.5805809622773459	0.3990583003182361	0.6845471059286887
0.3716666666666667	0.5849307012002023	0	-0.4067067891674956	-0.6921431738704067	0.6921431738704067	0	-0	0.5849307012002023	0.4067067891674956	0.6921431738704067
0.3733333333333334	0.5880077930301554	0	-0.4133020211997274	-0.6996633405133655	0.6996633405133655	0	-0	0.5880077930301554	0.4133020211997274	0.6996633405133655
0.375	0.5896070386594732	0	-0.4186662870485635	-0.7071067811865475	0.7071067811865475	0	-0	0.5896070386594732	0.4186662870485635	0.7071067811865475
0.3766666666666667	0.5895729614441123	0	-0.4226703493458155	-0.7144726796328031	0.7144726796328031	0	-0	0.5895729614441123	0.4226703493458155	0.7144726796328031
0.3783333333333334	0.5878056998316129	0	-0.4252379789353457	-0.7217602280983622	0.7217602280983622	0	-0	0.5878056998316129	0.4252379789353457	0.7217602280983622
0.38	0.5842652692125735	0	-0.4263478730671585	-0.7289686274214113	0.7289686274214113	0	-0	0.5842652692125735	0.4263478730671585	0.7289686274214113
0.3816666666666667	0.5789740665736836	0	-0.4260331105752884	-0.7360970871197343	0.7360970871197343	0	-0	0.5789740665736836	0.4260331105752884	0.7360970871197343
0.3833333333333334	0.5720175370686738	0	-0.4243784528024994	-0.743144825477394	0.743144825477394	0	-0	0.5720175370686738	0.4243784528024994	0.743144825477394
0.385	0.5635429693974044	0	-0.4215159111803403	-0.7501110696304596	0.7501110696304596	0	-0	0.5635429693974044	0.4215159111803403	0.7501110696304596
0.3866666666666667	0.5537564357077178	0	-0.4176190648371949	-0.7569950556517563	0.7569950556517563	0	-0	0.5537564357077178	0.4176190648371949	0.7569950556517563
0.3883333333333334	0.5429179403957082	0	-0.4128966215325075	-0.7637960286346422	0.7637960286346422	0	-0	0.5429179403957082	0.4128966215325075	0.7637960286346422
0.39	0.5313348894643994	0	-0.4075856751176661	-0.7705132427757891	0.7705132427757891	0	-0	0.5313348894643994	0.4075856751176661	0.7705132427757891
0.3916666666666667	0.5193540368254186	0	-0.4019450301181257	-0.7771459614569709	0.7771459614569709	0	-0	0.5193540368254186	0.4019450301181257	0.7771459614569709
0.3933333333333334	0.5073521049693572	0	-0.3962488505676695	-0.7836934573258397	0.7836934573258397	0	-0	0.5073521049693572	0.3962488505676695	0.7836934573258397
0.395	0.4957253137511465	0	-0.3907807604253302	-0.7901550123756904	0.7901550123756904	0	-0	0.4957253137511465	0.3907807604253302	0.7901550123756904
0.3966666666666667	0.4848780817123561	0	-0.3858283926243052	-0.7965299180241963	0.7965299180241963	0	-0	0.4848780817123561	0.3858283926243052	0.7965299180241963
0.3983333333333334	0.4752111886035211	0	-0.3816782685793769	-0.8028174751911146	0.8028174751911146	0	-0	0.4752111886035211	0.3816782685793769	0.8028174751911146
0.4	0.4671097049418492	0	-0.3786108034351666	-0.8090169943749473	0.8090169943749473	0	-0	0.4671097049418492	0.3786108034351666	0.8090169943749473
0.4016666666666667	0.460931004079233	0	-0.376895184779647	-0.8151277957285541	0.8151277957285541	0	-0	0.460931004079233	0.376895184779647	0.8151277957285541
0.4033333333333334	0.4569931740811488	0	-0.3767838699222163	-0.821149209133704	0.821149209133704	0	-0	0.4569931740811488	0.3767838699222163	0.821149209133704
0.405	0.4555641406375052	0	-0.3785064901277463	-0.8270805742745617	0.8270805742745617	0	-0	0.4555641406375052	0.3785064901277463	0.8270805742745617
0.4066666666666667	0.4568517983433107	0	-0.3822630353329032	-0.8329212407100994	0.8329212407100994	0	-0	0.4568517983433107	0.3822630353329032	0.8329212407100994
0.4083333333333334	0.4609954262925556	0	-0.3882163111297015	-0.8386705679454239	0.8386705679454239	0	-0	0.4609954262925556	0.3882163111297015	0.8386705679454239
0.41	0.4680586354998033	0	-0.3964837987018182	-0.8443279255020151	0.8443279255020151	0	-0	0.4680586354998033	0.3964837987018182	0.8443279255020151
0.4116666666666667	0.4780240608509669	0	-0.4071291929562402	-0.8498926929868638	0.8498926929868638	0	-0	0.4780240608509669	0.4071291929562402	0.8498926929868638
0.4133333333333334	0.4907899698961816	0	-0.4201540283280611	-0.8553642601605066	0.8553642601605066	0	-0	0.4907899698961816	0.4201540283280611	0.8553642601605066
0.415	0.5061689157814688	0	-0.4354899102901838	-0.8607420270039435	0.8607420270039435	0	-0	0.5061689157814688	0.4354899102901838	0.8607420270039435
0.4166666666666667	0.5238885130365476	0	-0.4529919402844441	-0.8660254037844387	0.8660254037844387	0	-0	0.5238885130365476	0.4529919402844441	0.8660254037844387
0.4183333333333333	0.5435943639497992	0	-0.4724339429312043	-0.8712138111201894	0.8712138111201894	0	-0	0.5435943639497992	0.4724339429312043	0.8712138111201894
0.42	0.5648551110878104	0	-0.4935060718065676	-0.8763066800438636	0.8763066800438636	0	-0	0.5648551110878104	0.4935060718065676	0.8763066800438636
0.4216666666666667	0.5871695394105928	0	-0.5158152837043037	-0.8813034520649922	0.8813034520649922	0	-0	0.5871695394105928	0.5158152837043037	0.8813034520649922
0.4233333333333333	0.6099756006533181	0	-0.538889036159977	-0.8862035792312147	0.8862035792312147	0	-0	0.6099756006533181	0.538889036159977	0.8862035792312147
0.425	0.6326611844242668	0	-0.5621823888416418	-0.8910065241883678	0.8910065241883678	0	-0	0.6326611844242668	0.5621823888416418	0.8910065241883678
0.4266666666666667	0.6545764159839367	0	-0.5850884897464048	-0.8957117602394129	0.8957117602394129	0	-0	0.6545764159839367	0.5850884897464048	0.8957117602394129
0.4283333333333333	0.6750472210151035	0	-0.6069522180776711	-0.9003187714021935	0.9003187714021935	0	-0	0.6750472210151035	0.6069522180776711	0.9003187714021935
0.43	0.6933898638504058	0	-0.6270865543572955	-0.9048270524660194	0.9048270524660194	0	-0	0.6933898638504058	0.6270865543572955	0.9048270524660194
0.4316666666666667	0.7089261384405293	0	-0.6447910713469061	-0.9092361090470685	0.9092361090470685	0	-0	0.7089261384405293	0.6447910713469061	0.9092361090470685
0.4333333333333333	0.7209988715143734	0	-0.6593718012241673	-0.9135454576426008	0.9135454576426008	0	-0	0.7209988715143734	0.6593718012241673	0.9135454576426008
0.4350000000000001	0.7289873854223686	0	-0.6701616462741101	-0.9177546256839811	0.9177546256839811	0	-0	0.7289873854223686	0.6701616462741101	0.9177546256839811
0.4366666666666667	0.7323225643992657	0	-0.6765404687847874	-0.9218631515885004	0.9218631515885004	0	-0	0.7323225643992657	0.6765404687847874	0.9218631515885004
0.4383333333333334	0.7305011725730102	0	-0.6779540225601005	-0.9258705848099947	0.9258705848099947	0	-0	0.7305011725730102	0.6779540225601005	0.9258705848099947
0.44	0.7230990849233673	0	-0.6739309700741296	-0.9297764858882513	0.9297764858882513	0	-0	0.7230990849233673	0.6739309700741296	0.9297764858882513
0.4416666666666667	0.7097831133019747	0	-0.6640973576877275	-0.9335804264972017	0.9335804264972017	0	-0	0.7097831133019747	0.6640973576877275	0.9335804264972017
0.4433333333333334	0.6903211381169281	0	-0.6481880845610218	-0.9372819894918915	0.9372819894918915	0	-0	0.6903211381169281	0.6481880845610218	0.9372819894918915
0.445	0.6645902917305316	0	-0.6260550842782663	-0.9408807689542255	0.9408807689542255	0	-0	0.6645902917305316	0.6260550842782663	0.9408807689542255
0.4466666666666667	0.6325829812220123	0	-0.5976721258543928	-0.944376370237481	0.944376370237481	0	-0	0.6325829812220123	0.5976721258543928	0.944376370237481
0.4483333333333334	0.5944105849826334	0	-0.5631363170842038	-0.9477684100095858	0.9477684100095858	0	-0	0.5944105849826334	0.5631363170842038	0.9477684100095858
0.45	0.5503047085670976	0	-0.5226665442317038	-0.9510565162951535	0.9510565162951535	0	-0	0.5503047085670976	0.5226665442317038	0.9510565162951535
0.4516666666666667	0.5006159391493535	0	-0.4765991969573657	-0.9542403285162769	0.9542403285162769	0	-0	0.5006159391493535	0.4765991969573657	0.9542403285162769
0.4533333333333334	0.4458100935762448	0	-0.4253815992348546	-0.9573194975320672	0.9573194975320672	0	-0	0.4458100935762448	0.4253815992348546	0.9573194975320672
0.455	0.3864620110879726	0	-0.3695635934286032	-0.9602936856769431	0.9602936856769431	0	-0	0.3864620110879726	0.3695635934286032	0.9602936856769431
0.4566666666666667	0.3232469969755371	0	-0.309787707922731	-0.9631625667976581	0.9631625667976581	0	-0	0.3232469969755371	0.309787707922731	0.9631625667976581
0.4583333333333334	0.2569300764850749	0	-0.246778285201895	-0.9659258262890682	0.9659258262890682	0	-0	0.2569300764850749	0.246778285201895	0.9659258262890682
0.46	0.1883532679180161	0	-0.1813298670573705	-0.9685831611286311	0.9685831611286311	0	-0	0.1883532679180161	0.1813298670573705	0.9685831611286311
0.4616666666666667	0.1184211289524571	0	-0.114295038964432	-0.971134279909636	0.971134279909636	0	-0	0.1184211289524571	0.114295038964432	0.971134279909636
0.4633333333333334	0.04808486966837416	0	-0.04657184001852956	-0.9735789028731603	0.9735789028731603	0	-0	0.04808486966837416	0.04657184001852956	0.9735789028731603
0.465	-0.02167464132914947	0	0.02090923889238139	-0.9759167619387473	0.9759167619387473	0	-0	0.02167464132914947	0.02090923889238139	0.9759167619387473
0.4666666666666667	-0.08986462570255072	0	0.087198706535513	-0.9781476007338057	0.9781476007338057	0	-0	0.08986462570255072	0.087198706535513	0.9781476007338057
0.4683333333333334	-0.1554985294347939	0	0.151342039307076	-0.9802711746217218	0.9802711746217218	0	-0	0.1554985294347939	0.151342039307076	0.9802711746217218
0.47	-0.2176141631581014	0	0.2123942256804061	-0.9822872507286887	0.9822872507286887	0	-0	0.2176141631581014	0.2123942256804061	0.9822872507286887
0.4716666666666667	-0.2752914690068308	0	0.2694349038366421	-0.9841956079692419	0.9841956079692419	0	-0	0.2752914690068308	0.2694349038366421	0.9841956079692419
0.4733333333333334	-0.3276695420594758	0	0.3215840336719444	-0.985996037070505	0.985996037070505	0	-0	0.3276695420594758	0.3215840336719444	0.985996037070505
0.475	-0.3739625506545633	0	0.3680179444677384	-0.9876883405951377	0.9876883405951377	0	-0	0.3739625506545633	0.3680179444677384	0.9876883405951377
0.4766666666666667	-0.4134742241107246	0	0.4079854861605552	-0.9892723329629883	0.9892723329629883	0	-0	0.4134742241107246	0.4079854861605552	0.9892723329629883
0.4783333333333334	-0.4456106080865621	0	0.4408238982583623	-0.9907478404714436	0.9907478404714436	0	-0	0.4456106080865621	0.4408238982583623	0.9907478404714436
0.48	-0.4698908262402863	0	0.4659739095547844	-0.9921147013144779	0.9921147013144779	0	-0	0.4698908262402863	0.4659739095547844	0.9921147013144779
0.4816666666666667	-0.4859556310942859	0	0.4829935066666269	-0.9933727656003964	0.9933727656003964	0	-0	0.4859556310942859	0.4829935066666269	0.9933727656003964
0.4833333333333333	-0.4935735760416136	0	0.4915697707582032	-0.9945218953682733	0.9945218953682733	0	-0	0.4935735760416136	0.4915697707582032	0.9945218953682733
0.485	-0.4926446931042773	0	0.4915281871098183	-0.99556196460308	0.99556196460308	0	-0	0.4926446931042773	0.4915281871098183	0.99556196460308
0.4866666666666667	-0.483201616137478	0	0.4828388849142648	-0.9964928592495044	0.9964928592495044	0	-0	0.483201616137478	0.4828388849142648	0.9964928592495044
0.4883333333333333	-0.4654081453850212	0	0.4656193638857896	-0.9973144772244581	0.9973144772244581	0	-0	0.4654081453850212	0.4656193638857896	0.9973144772244581
0.49	-0.4395553053202243	0	0.4401334045579191	-0.9980267284282716	0.9980267284282716	0	-0	0.4395553053202243	0.4401334045579191	0.9980267284282716
0.4916666666666667	-0.4060550022518871	0	0.4067860311657316	-0.9986295347545738	0.9986295347545738	0	-0	0.4060550022518871	0.4067860311657316	0.9986295347545738
0.4933333333333333	-0.3654314399722832	0	0.3661145872399431	-0.9991228300988584	0.9991228300988584	0	-0	0.3654314399722832	0.3661145872399431	0.9991228300988584
0.4950000000000001	-0.3183104995777122	0	0.3187761799566776	-0.9995065603657316	0.9995065603657316	0	-0	0.3183104995777122	0.3187761799566776	0.9995065603657316
0.4966666666666667	-0.2654073324023267	0	0.2655319346808905	-0.9997806834748455	0.9997806834748455	0	-0	0.2654073324023267	0.2655319346808905	0.9997806834748455
0.4983333333333334	-0.2075124517957072	0	0.2072286615264393	-0.9999451693655121	0.9999451693655121	0	-0	0.2075124517957072	0.2072286615264393	0.9999451693655121
0.5	-0.1454766394126785	0	0.1447786586970788	-1	1	0	-0	0.1454766394126785	0.1447786586970788	1
0.5016666666666667	-0.08019500410414815	0	0.07913845362140252	-0.9999451693655121	0.9999451693655121	0	-0	0.08019500410414815	0.07913845362140252	0.9999451693655121
0.5033333333333334	-0.01259054591539464	0	0.01128730721691173	-0.9997806834748455	0.9997806834748455	0	-0	0.01259054591539464	0.01128730721691173	0.9997806834748455
0.505	0.05640241617941219	0	-0.05779372175993156	-0.9995065603657316	0.9995065603657316	0	-0	0.05640241617941219	0.05779372175993156	0.9995065603657316
0.5066666666666667	0.125854596444174	0	-0.1271414326917417	-0.9991228300988584	0.9991228300988584	0	-0	0.125854596444174	0.1271414326917417	0.9991228300988584
0.5083333333333334	0.1948575286351026	0	-0.1958282583950233	-0.9986295347545738	0.9986295347545738	0	-0	0.1948575286351026	0.1958282583950233	0.9986295347545738
0.51	0.2625384590524527	0	-0.2629777074102279	-0.9980267284282716	0.9980267284282716	0	-0	0.2625384590524527	0.2629777074102279	0.9980267284282716
0.5116666666666667	0.3280740451053062	0	-0.3277771864651105	-0.9973144772244581	0.9973144772244581	0	-0	0.3280740451053062	0.3277771864651105	0.9973144772244581
0.5133333333333334	0.39070259091791	0	-0.3894880843539286	-0.9964928592495044	0.9964928592495044	0	-0	0.39070259091791	0.3894880843539286	0.9964928592495044
0.515	0.449734590292028	0	-0.447453155265625	-0.99556196460308	0.99556196460308	0	-0	0.449734590292028	0.447453155265625	0.99556196460308
0.5166666666666667	0.5045613911233556	0	-0.5011013729617261	-0.9945218953682733	0.9945218953682733	0	-0	0.5045613911233556	0.5011013729617261	0.9945218953682733
0.5183333333333333	0.5546618430589675	0	-0.5499505277872773	-0.9933727656003964	0.9933727656003964	0	-0	0.5546618430589675	0.5499505277872773	0.9933727656003964
0.52	0.5996068405945684	0	-0.5936079005276754	-0.9921147013144779	0.9921147013144779	0	-0	0.5996068405945684	0.5936079005276754	0.9921147013144779
0.5216666666666667	0.6390617257011274	0	-0.6317693688681437	-0.9907478404714436	0.9907478404714436	0	-0	0.6390617257011274	0.6317693688681437	0.9907478404714436
0.5233333333333333	0.6727865661655529	0	-0.6642172860111053	-0.9892723329629883	0.9892723329629883	0	-0	0.6727865661655529	0.6642172860111053	0.9892723329629883
0.525	0.7006343768546631	0	-0.6908174229081323	-0.9876883405951378	0.9876883405951378	0	-0	0.7006343768546631	0.6908174229081323	0.9876883405951378
0.5266666666666667	0.7225473998223328	0	-0.7115151945976612	-0.9859960370705049	0.9859960370705049	0	-0	0.7225473998223328	0.7115151945976612	0.9859960370705049
0.5283333333333333	0.7385516043942346	0	-0.7263313083084159	-0.984195607969242	0.984195607969242	0	-0	0.7385516043942346	0.7263313083084159	0.984195607969242
0.53	0.7487496089913196	0	-0.7353568880715682	-0.9822872507286886	0.9822872507286886	0	-0	0.7487496089913196	0.7353568880715682	0.9822872507286886
0.5316666666666667	0.7533122615170552	0	-0.7387480588888757	-0.9802711746217219	0.9802711746217219	0	-0	0.7533122615170552	0.7387480588888757	0.9802711746217219
0.5333333333333333	0.7524691438002019	0	-0.7367199226760613	-0.9781476007338056	0.9781476007338056	0	-0	0.7524691438002019	0.7367199226760613	0.9781476007338056
0.535	0.7464982871810535	0	-0.7295398352241521	-0.9759167619387474	0.9759167619387474	0	-0	0.7464982871810535	0.7295398352241521	0.9759167619387474
0.5366666666666667	0.7357154003584441	0	-0.7175199018968067	-0.9735789028731603	0.9735789028731603	0	-0	0.7357154003584441	0.7175199018968067	0.9735789028731603
0.5383333333333333	0.7204629167706511	0	-0.701008649559351	-0.9711342799096361	0.9711342799096361	0	-0	0.7204629167706511	0.701008649559351	0.9711342799096361
0.54	0.7010991669554938	0	-0.6803818994371771	-0.9685831611286312	0.9685831611286312	0	-0	0.7010991669554938	0.6803818994371771	0.9685831611286312
0.5416666666666667	0.6779879716128081	0	-0.6560329530261303	-0.9659258262890683	0.9659258262890683	0	-0	0.6779879716128081	0.6560329530261303	0.9659258262890683
0.5433333333333333	0.6514889337624888	0	-0.6283623010483442	-0.9631625667976582	0.9631625667976582	0	-0	0.6514889337624888	0.6283623010483442	0.9631625667976582
0.545	0.6219486839298722	0	-0.5977671624239778	-0.9602936856769431	0.9602936856769431	0	-0	0.6219486839298722	0.5977671624239778	0.9602936856769431
0.5466666666666667	0.589693301352084	0	-0.5646312445868642	-0.9573194975320674	0.9573194975320674	0	-0	0.589693301352084	0.5646312445868642	0.9573194975320674
0.5483333333333333	0.5550220976008187	0	-0.5293151773212204	-0.9542403285162768	0.9542403285162768	0	-0	0.5550220976008187	0.5293151773212204	0.9542403285162768
0.55	0.5182029077176009	0	-0.49214810073049	-0.9510565162951536	0.9510565162951536	0	-0	0.5182029077176009	0.49214810073049	0.9510565162951536
0.5516666666666667	0.4794689890337133	0	-0.4534208779979969	-0.9477684100095857	0.9477684100095857	0	-0	0.4794689890337133	0.4534208779979969	0.9477684100095857
0.5533333333333333	0.4390175804673342	0	-0.4133813528967827	-0.9443763702374811	0.9443763702374811	0	-0	0.4390175804673342	0.4133813528967827	0.9443763702374811
0.555	0.3970101264861442	0	-0.3722319821068729	-0.9408807689542255	0.9408807689542255	0	-0	0.3970101264861442	0.3722319821068729	0.9408807689542255
0.5566666666666668	0.3535741213581875	0	-0.3301300487053926	-0.9372819894918916	0.9372819894918916	0	-0	0.3535741213581875	0.3301300487053926	0.9372819894918916
0.5583333333333333	0.3088064820513181	0	-0.287190514512061	-0.9335804264972017	0.9335804264972017	0	-0	0.3088064820513181	0.287190514512061	0.9335804264972017
0.5600000000000001	0.262778313415575	0	-0.2434914067189789	-0.9297764858882515	0.9297764858882515	0	-0	0.262778313415575	0.2434914067189789	0.9297764858882515
0.5616666666666666	0.215540888265334	0	-0.1990814714009808	-0.9258705848099947	0.9258705848099947	0	-0	0.215540888265334	0.1990814714009808	0.9258705848099947
0.5633333333333334	0.1671326287501409	0	-0.1539896764537719	-0.9218631515885005	0.9218631515885005	0	-0	0.1671326287501409	0.1539896764537719	0.9218631515885005
0.5650000000000001	0.1175868449277074	0	-0.1082360217329165	-0.9177546256839813	0.9177546256839813	0	-0	0.1175868449277074	0.1082360217329165	0.9177546256839813
0.5666666666666667	0.06693996255002936	0	-0.06184302512447378	-0.9135454576426009	0.9135454576426009	0	-0	0.06693996255002936	0.06184302512447378	0.9135454576426009
0.5683333333333334	0.01523995540083645	0	-0.01484720741909273	-0.9092361090470686	0.9092361090470686	0	-0	0.01523995540083645	0.01484720741909273	0.9092361090470686
0.5700000000000001	-0.03744531144418895	0	0.0326901000548897	-0.9048270524660195	0.9048270524660195	0	-0	0.03744531144418895	0.0326901000548897	0.9048270524660195
0.5716666666666667	-0.09102012204077796	0	0.08067325332627842	-0.9003187714021936	0.9003187714021936	0	-0	0.09102012204077796	0.08067325332627842	0.9003187714021936
0.5733333333333334	-0.1453536211965044	0	0.1289646373120178	-0.8957117602394128	0.8957117602394128	0	-0	0.1453536211965044	0.1289646373120178	0.8957117602394128
0.5750000000000001	-0.2002734697607944	0	0.177379264309897	-0.8910065241883679	0.8910065241883679	0	-0	0.2002734697607944	0.177379264309897	0.8910065241883679
0.5766666666666667	-0.2555606933929534	0	0.2256818940222967	-0.8862035792312146	0.8862035792312146	0	-0	0.2555606933929534	0.2256818940222967	0.8862035792312146
0.5783333333333334	-0.3109459448498357	0	0.2735867793858244	-0.8813034520649923	0.8813034520649923	0	-0	0.3109459448498357	0.2735867793858244	0.8813034520649923
0.5800000000000001	-0.3661073636693248	0	0.3207599837221712	-0.8763066800438635	0.8763066800438635	0	-0	0.3661073636693248	0.3207599837221712	0.8763066800438635
0.5816666666666667	-0.4206701754330961	0	0.3668240700008167	-0.8712138111201895	0.8712138111201895	0	-0	0.4206701754330961	0.3668240700008167	0.8712138111201895
0.5833333333333334	-0.474208126590478	0	0.4113648431023236	-0.8660254037844386	0.8660254037844386	0	-0	0.474208126590478	0.4113648431023236	0.8660254037844386
0.5850000000000001	-0.5262468012554511	0	0.4539397390113814	-0.8607420270039436	0.8607420270039436	0	-0	0.5262468012554511	0.4539397390113814	0.8607420270039436
0.5866666666666667	-0.5762688146870588	0	0.4940874056183075	-0.8553642601605065	0.8553642601605065	0	-0	0.5762688146870588	0.4940874056183075	0.8553642601605065
0.5883333333333334	-0.6237208256312028	0	0.5313380093320134	-0.849892692986864	0.849892692986864	0	-0	0.6237208256312028	0.5313380093320134	0.849892692986864
0.5900000000000001	-0.668022257674217	0	0.5652238273876006	-0.8443279255020152	0.8443279255020152	0	-0	0.668022257674217	0.5652238273876006	0.8443279255020152
0.5916666666666667	-0.7085755695720203	0	0.5952897416401657	-0.8386705679454241	0.8386705679454241	0	-0	0.7085755695720203	0.5952897416401657	0.8386705679454241
0.5933333333333334	-0.7447778674775664	0	0.6211033272298556	-0.8329212407100997	0.8329212407100997	0	-0	0.7447778674775664	0.6211033272298556	0.8329212407100997
0.5950000000000001	-0.7760336093340511	0	0.6422643185613282	-0.8270805742745618	0.8270805742745618	0	-0	0.7760336093340511	0.6422643185613282	0.8270805742745618
0.5966666666666667	-0.8017681145770993	0	0.6584133247534063	-0.8211492091337041	0.8211492091337041	0	-0	0.8017681145770993	0.6584133247534063	0.8211492091337041
0.5983333333333334	-0.8214415617170571	0	0.6692397468090076	-0.8151277957285542	0.8151277957285542	0	-0	0.8214415617170571	0.6692397468090076	0.8151277957285542
0.6000000000000001	-0.8345631332236088	0	0.6744889105496387	-0.8090169943749476	0.8090169943749476	0	-0	0.8345631332236088	0.6744889105496387	0.8090169943749476
0.6016666666666667	-0.8407049521074208	0	0.6739684666378761	-0.8028174751911145	0.8028174751911145	0	-0	0.8407049521074208	0.6739684666378761	0.8028174751911145
0.6033333333333334	-0.8395154481942875	0	0.667554118639234	-0.7965299180241964	0.7965299180241964	0	-0	0.8395154481942875	0.667554118639234	0.7965299180241964
0.6050000000000001	-0.8307317946176459	0	0.6551947222828419	-0.7901550123756903	0.7901550123756903	0	-0	0.8307317946176459	0.6551947222828419	0.7901550123756903
0.6066666666666667	-0.8141910666019307	0	0.636916757405746	-0.7836934573258398	0.7836934573258398	0	-0	0.8141910666019307	0.636916757405746	0.7836934573258398
0.6083333333333334	-0.7898397950396864	0	0.6128281149486514	-0.7771459614569708	0.7771459614569708	0	-0	0.7898397950396864	0.6128281149486514	0.7771459614569708
0.61	-0.7577416163294063	0	0.5831210734524632	-0.7705132427757893	0.7705132427757893	0	-0	0.7577416163294063	0.5831210734524632	0.7705132427757893
0.6116666666666667	-0.7180827568769549	0	0.5480742726967708	-0.763796028634642	0.763796028634642	0	-0	0.7180827568769549	0.5480742726967708	0.763796028634642
0.6133333333333334	-0.6711751348092539	0	0.5080534365432932	-0.7569950556517564	0.7569950556517564	0	-0	0.6711751348092539	0.5080534365432932	0.7569950556517564
0.615	-0.6174569118590285	0	0.463510561938816	-0.7501110696304597	0.7501110696304597	0	-0	0.6174569118590285	0.463510561938816	0.7501110696304597
0.6166666666666667	-0.5574903839452138	0	0.4149812837481252	-0.7431448254773942	0.7431448254773942	0	-0	0.5574903839452138	0.4149812837481252	0.7431448254773942
0.6183333333333334	-0.4919571584485258	0	0.3630801502786888	-0.7360970871197344	0.7360970871197344	0	-0	0.4919571584485258	0.3630801502786888	0.7360970871197344
0.62	-0.421650628209472	0	0.3084936034201938	-0.7289686274214116	0.7289686274214116	0	-0	0.421650628209472	0.3084936034201938	0.7289686274214116
0.6216666666666667	-0.347465815422098	0	0.2519705481640576	-0.7217602280983623	0.7217602280983623	0	-0	0.347465815422098	0.2519705481640576	0.7217602280983623
0.6233333333333334	-0.2703867213813727	0	0.1943105134355587	-0.7144726796328034	0.7144726796328034	0	-0	0.2703867213813727	0.1943105134355587	0.7144726796328034
0.625	-0.191471378975253	0	0.1363495412988217	-0.7071067811865477	0.7071067811865477	0	-0	0.191471378975253	0.1363495412988217	0.7071067811865477
0.6266666666666667	-0.1118348624289092	0	0.07894408415483706	-0.6996633405133653	0.6996633405133653	0	-0	0.1118348624289092	0.07894408415483706	0.6996633405133653
0.6283333333333334	-0.03263056170278878	0	0.02295332782330444	-0.6921431738704069	0.6921431738704069	0	-0	0.03263056170278878	0.02295332782330444	0.6921431738704069
0.63	0.04496992419394277	0	-0.03077951944108653	-0.6845471059286886	0.6845471059286886	0	-0	0.04496992419394277	0.03077951944108653	0.6845471059286886
0.6316666666666667	0.1197978810743555	0	-0.08144633670583658	-0.6768759696826608	0.6768759696826608	0	-0	0.1197978810743555	0.08144633670583658	0.6768759696826608
0.6333333333333334	0.19070913534389	0	-0.1282929040448529	-0.6691306063588581	0.6691306063588581	0	-0	0.19070913534389	0.1282929040448529	0.6691306063588581
0.635	0.256605824105555	0	-0.1706367073298168	-0.6613118653236519	0.6613118653236519	0	-0	0.256605824105555	0.1706367073298168	0.6613118653236519
0.6366666666666667	0.316457819514021	0	-0.207883047367524	-0.6534206039901049	0.6534206039901049	0	-0	0.316457819514021	0.207883047367524	0.6534206039901049
0.6383333333333334	0.3693233449590949	0	-0.2395388354785919	-0.6454576877239498	0.6454576877239498	0	-0	0.3693233449590949	0.2395388354785919	0.6454576877239498
0.64	0.4143683287153393	0	-0.2652235644505975	-0.6374239897486895	0.6374239897486895	0	-0	0.4143683287153393	0.2652235644505975	0.6374239897486895
0.6416666666666667	0.4508840591036801	0	-0.2846770806575783	-0.6293203910498372	0.6293203910498372	0	-0	0.4508840591036801	0.2846770806575783	0.6293203910498372
0.6433333333333334	0.4783027336968252	0	-0.2977639396461666	-0.6211477802783099	0.6211477802783099	0	-0	0.4783027336968252	0.2977639396461666	0.6211477802783099
0.645	0.4962105331523854	0	-0.3044742918152384	-0.6129070536529765	0.6129070536529765	0	-0	0.4962105331523854	0.3044742918152384	0.6129070536529765
0.6466666666666667	0.5043578971399818	0	-0.304921404750355	-0.6045991148623746	0.6045991148623746	0	-0	0.5043578971399818	0.304921404750355	0.6045991148623746
0.6483333333333334	0.5026667345953463	0	-0.2993360728305575	-0.5962248749656154	0.5962248749656154	0	-0	0.5026667345953463	0.2993360728305575	0.5962248749656154
0.65	0.4912343620495314	0	-0.2880582831630764	-0.5877852522924726	0.5877852522924726	0	-0	0.4912343620495314	0.2880582831630764	0.5877852522924726
0.6516666666666667	0.4703340307433551	0	-0.2715265925680196	-0.5792811723426787	0.5792811723426787	0	-0	0.4703340307433551	0.2715265925680196	0.5792811723426787
0.6533333333333333	0.4404119742076432	0	-0.2502657192458855	-0.5707135676844314	0.5707135676844314	0	-0	0.4404119742076432	0.2502657192458855	0.5707135676844314
0.655	0.4020809814251303	0	-0.2248728643703016	-0.5620833778521301	0.5620833778521301	0	-0	0.4020809814251303	0.2248728643703016	0.5620833778521301
0.6566666666666667	0.35611057497598	0	-0.1960032559849586	-0.5533915492433434	0.5533915492433434	0	-0	0.35611057497598	0.1960032559849586	0.5533915492433434
0.6583333333333333	0.3034139470574176	0	-0.1643553560600862	-0.544639035015027	0.544639035015027	0	-0	0.3034139470574176	0.1643553560600862	0.544639035015027
0.66	0.245031877313851	0	-0.1306560995064754	-0.5358267949789963	0.5358267949789963	0	-0	0.245031877313851	0.1306560995064754	0.5358267949789963
0.6616666666666667	0.1821139234126027	0	-0.09564645091061139	-0.526955795496677	0.526955795496677	0	-0	0.1821139234126027	0.09564645091061139	0.526955795496677
0.6633333333333333	0.1158972367251373	0	-0.0600674807238239	-0.5180270093731295	0.5180270093731295	0	-0	0.1158972367251373	0.0600674807238239	0.5180270093731295
0.665	0.04768340991021572	0	-0.02464708698903012	-0.5090414157503711	0.5090414157503711	0	-0	0.04768340991021572	0.02464708698903012	0.5090414157503711
0.6666666666666667	-0.02118619062469693	0	0.009912570751902628	-0.4999999999999996	0.4999999999999996	0	-0	0.02118619062469693	0.009912570751902628	0.4999999999999996
0.6683333333333333	-0.08935611757746133	0	0.0429468964539487	-0.4909037536151403	0.4909037536151403	0	-0	0.08935611757746133	0.0429468964539487	0.4909037536151403
0.67	-0.155483044526266	0	0.07383992590510897	-0.4817536741017153	0.4817536741017153	0	-0	0.155483044526266	0.07383992590510897	0.4817536741017153
0.6716666666666667	-0.2182619445542109	0	0.1020346122288564	-0.4725507648690538	0.4725507648690538	0	-0	0.2182619445542109	0.1020346122288564	0.4725507648690538
0.6733333333333333	-0.2764517093167237	0	0.1270422711825459	-0.4632960351198613	0.4632960351198613	0	-0	0.2764517093167237	0.1270422711825459	0.4632960351198613
0.675	-0.3288996793314742	0	0.1484510830473919	-0.4539904997395461	0.4539904997395461	0	-0	0.3288996793314742	0.1484510830473919	0.4539904997395461
0.6766666666666667	-0.3745645749033448	0	0.1659334952781474	-0.4446351791849274	0.4446351791849274	0	-0	0.3745645749033448	0.1659334952781474	0.4446351791849274
0.6783333333333333	-0.4125373468459013	0	0.1792523195365527	-0.4352310993723272	0.4352310993723272	0	-0	0.4125373468459013	0.1792523195365527	0.4352310993723272
0.68	-0.4420595064461683	0	0.1882652772080008	-0.4257792915650722	0.4257792915650722	0	-0	0.4420595064461683	0.1882652772080008	0.4257792915650722
0.6816666666666668	-0.4625385441246468	0	0.1929277270091031	-0.4162807922604005	0.4162807922604005	0	-0	0.4625385441246468	0.1929277270091031	0.4162807922604005
0.6833333333333333	-0.4735601049307704	0	0.1932933130340531	-0.4067366430758001	0.4067366430758001	0	-0	0.4735601049307704	0.1932933130340531	0.4067366430758001
0.6850000000000001	-0.4748966551510896	0	0.1895123052339751	-0.3971478906347803	0.3971478906347803	0	-0	0.4748966551510896	0.1895123052339751	0.3971478906347803
0.6866666666666668	-0.4665124464883251	0	0.1818274675663839	-0.3875155864521024	0.3875155864521024	0	-0	0.4665124464883251	0.1818274675663839	0.3875155864521024
0.6883333333333334	-0.4485646609490002	0	0.1705673794398873	-0.3778407868184663	0.3778407868184663	0	-0	0.4485646609490002	0.1705673794398873	0.3778407868184663
0.6900000000000001	-0.4214006991046514	0	0.1561372481761165	-0.3681245526846778	0.3681245526846778	0	-0	0.4214006991046514	0.1561372481761165	0.3681245526846778
0.6916666666666668	-0.3855516550463479	0	0.1390073760556483	-0.3583679495452999	0.3583679495452999	0	-0	0.3855516550463479	0.1390073760556483	0.3583679495452999
0.6933333333333334	-0.341722101382992	0	0.1196995753393373	-0.3485720473218146	0.3485720473218146	0	-0	0.341722101382992	0.1196995753393373	0.3485720473218146
0.6950000000000001	-0.2907763852971155	0	0.09877194779159844	-0.3387379202452905	0.3387379202452905	0	-0	0.2907763852971155	0.09877194779159844	0.3387379202452905
0.6966666666666667	-0.2337217102710216	0	0.07680255111231694	-0.328866646738583	0.328866646738583	0	-0	0.2337217102710216	0.07680255111231694	0.328866646738583
0.6983333333333334	-0.1716883460194012	0	0.05437255385466036	-0.3189593092980695	0.3189593092980695	0	-0	0.1716883460194012	0.05437255385466036	0.3189593092980695
0.7000000000000001	-0.1059073699212329	0	0.03204952543326185	-0.3090169943749467	0.3090169943749467	0	-0	0.1059073699212329	0.03204952543326185	0.3090169943749467
0.7016666666666667	-0.03768639549763313	0	0.01037151402222402	-0.2990407922560866	0.2990407922560866	0	-0	0.03768639549763313	0.01037151402222402	0.2990407922560866
0.7033333333333334	0.03161621391823216	0	-0.01016746897108175	-0.2890317969444713	0.2890317969444713	0	-0	0.03161621391823216	0.01016746897108175	0.2890317969444713
0.7050000000000001	0.1006181161691046	0	-0.02913001169012124	-0.2789911060392287	0.2789911060392287	0	-0	0.1006181161691046	0.02913001169012124	0.2789911060392287
0.7066666666666667	0.1679401950700843	0	-0.04614547150251077	-0.268919820615265	0.268919820615265	0	-0	0.1679401950700843	0.04614547150251077	0.268919820615265
0.7083333333333334	0.2322336392308183	0	-0.06091744237054597	-0.2588190451025206	0.2588190451025206	0	-0	0.2322336392308183	0.06091744237054597	0.2588190451025206
0.7100000000000001	0.2922063381559671	0	-0.07322835732770522	-0.2486898871648544	0.2486898871648544	0	-0	0.2922063381559671	0.07322835732770522	0.2486898871648544
0.7116666666666667	0.3466480538200347	0	-0.08294121438733017	-0.2385334575785803	0.2385334575785803	0	-0	0.3466480538200347	0.08294121438733017	0.2385334575785803
0.7133333333333334	0.3944538524419282	0	-0.08999855818999766	-0.2283508701106549	0.2283508701106549	0	-0	0.3944538524419282	0.08999855818999766	0.2283508701106549
0.7150000000000001	0.4346453187221427	0	-0.09441897635006263	-0.2181432413965424	0.2181432413965424	0	-0	0.4346453187221427	0.09441897635006263	0.2181432413965424
0.7166666666666667	0.4663891225315076	0	-0.09629147018398689	-0.2079116908177589	0.2079116908177589	0	-0	0.4663891225315076	0.09629147018398689	0.2079116908177589
0.7183333333333334	0.4890125649112362	0	-0.09576812821156314	-0.1976573403791255	0.1976573403791255	0	-0	0.4890125649112362	0.09576812821156314	0.1976573403791255
0.7200000000000001	0.5020157950150682	0	-0.09305556444886631	-0.1873813145857238	0.1873813145857238	0	-0	0.5020157950150682	0.09305556444886631	0.1873813145857238
0.7216666666666667	0.5050804608780022	0	-0.08840558220392417	-0.1770847403195831	0.1770847403195831	0	-0	0.5050804608780022	0.08840558220392417	0.1770847403195831
0.7233333333333334	0.498074633073457	0	-0.08210549108825466	-0.1667687467161018	0.1667687467161018	0	-0	0.498074633073457	0.08210549108825466	0.1667687467161018
0.7250000000000001	0.4810539197559595	0	-0.07446844620868141	-0.1564344650402302	0.1564344650402302	0	-0	0.4810539197559595	0.07446844620868141	0.1564344650402302
0.7266666666666667	0.4542587725443675	0	-0.065824101978146	-0.1460830285624116	0.1460830285624116	0	-0	0.4542587725443675	0.065824101978146	0.1460830285624116
0.7283333333333334	0.4181080634149767	0	-0.05650978784727324	-0.1357155724343041	0.1357155724343041	0	-0	0.4181080634149767	0.05650978784727324	0.1357155724343041
0.7300000000000001	0.3731890914868655	0	-0.04686232892517964	-0.1253332335643037	0.1253332335643037	0	-0	0.3731890914868655	0.04686232892517964	0.1253332335643037
0.7316666666666667	0.3202442535830931	0	-0.03721055964478742	-0.1149371504928658	0.1149371504928658	0	-0	0.3202442535830931	0.03721055964478742	0.1149371504928658
0.7333333333333334	0.2601546821160081	0	-0.02786852049304346	-0.1045284632676534	0.1045284632676534	0	-0	0.2601546821160081	0.02786852049304346	0.1045284632676534
0.7350000000000001	0.1939212166693071	0	-0.01912929128330821	-0.09410831331851396	0.09410831331851396	0	-0	0.1939212166693071	0.01912929128330821	0.09410831331851396
0.7366666666666667	0.1226431302846785	0	-0.01125940171671819	-0.0836778433323149	0.0836778433323149	0	-0	0.1226431302846785	0.01125940171671819	0.0836778433323149
0.7383333333333334	0.04749507674209553	0	-0.004493770423714983	-0.07323819712763087	0.07323819712763087	0	-0	0.04749507674209553	0.004493770423714983	0.07323819712763087
0.7400000000000001	-0.03029723990491754	0	0.0009688460708920978	-0.06279051952931321	0.06279051952931321	0	-0	0.03029723990491754	0.0009688460708920978	0.06279051952931321
0.7416666666666667	-0.1094821483390196	0	0.004969868643083557	-0.05233595624294343	0.05233595624294343	0	-0	0.1094821483390196	0.004969868643083557	0.05233595624294343
0.7433333333333334	-0.1888073079072076	0	0.007394298176094047	-0.04187565372919898	0.04187565372919898	0	-0	0.1888073079072076	0.007394298176094047	0.04187565372919898
0.745	-0.2670446831491595	0	0.008173378855454227	-0.03141075907812741	0.03141075907812741	0	-0	0.2670446831491595	0.008173378855454227	0.03141075907812741
0.7466666666666667	-0.3430146676133603	0	0.007286355488556367	-0.02094241988335673	0.02094241988335673	0	-0	0.3430146676133603	0.007286355488556367	0.02094241988335673
0.7483333333333334	-0.4156088520561094	0	0.004761135006767799	-0.01047178411624533	0.01047178411624533	0	-0	0.4156088520561094	0.004761135006767799	0.01047178411624533
0.75	-0.4838109653808702	0	0.0006736614801198335	7.044874666267686e-016	-7.044874666267686e-016	0	-0	0.4838109653808702	0.0006736614801198335	7.044874666267686e-016
0.7516666666666667	-0.5467155600078857	0	-0.004854161385747191	0.01047178411624585	-0.01047178411624585	0	-0	0.5467155600078857	0.004854161385747191	0.01047178411624585
0.7533333333333334	-0.6035440657622304	0	-0.01165811582863793	0.02094241988335725	-0.02094241988335725	0	-0	0.6035440657622304	0.01165811582863793	0.02094241988335725
0.755	-0.6536578966318221	0	-0.01953692543103194	0.03141075907812882	-0.03141075907812882	0	-0	0.6536578966318221	0.01953692543103194	0.03141075907812882
0.7566666666666667	-0.6965683615058758	0	-0.02825907010048164	0.04187565372920039	-0.04187565372920039	0	-0	0.6965683615058758	0.02825907010048164	0.04187565372920039
0.7583333333333334	-0.7319432017518437	0	-0.03757100759310647	0.05233595624294395	-0.05233595624294395	0	-0	0.7319432017518437	0.03757100759310647	0.05233595624294395
0.76	-0.7596096536146083	0	-0.04720654384195573	0.06279051952931372	-0.06279051952931372	0	-0	0.7596096536146083	0.04720654384195573	0.06279051952931372
0.7616666666666667	-0.7795540102483428	0	-0.05689699730720717	0.07323819712763227	-0.07323819712763227	0	-0	0.7795540102483428	0.05689699730720717	0.07323819712763227
0.7633333333333334	-0.7919177350124678	0	-0.06638172248829202	0.0836778433323163	-0.0836778433323163	0	-0	0.7919177350124678	0.06638172248829202	0.0836778433323163
0.765	-0.7969902527811838	0	-0.07541850276988341	0.09410831331851449	-0.09410831331851449	0	-0	0.7969902527811838	0.07541850276988341	0.09410831331851449
0.7666666666666667	-0.7951986177807567	0	-0.083793299075077	0.1045284632676539	-0.1045284632676539	0	-0	0.7951986177807567	0.083793299075077	0.1045284632676539
0.7683333333333334	-0.7870943233133886	0	-0.0913288519238577	0.1149371504928672	-0.1149371504928672	0	-0	0.7870943233133886	0.0913288519238577	0.1149371504928672
0.77	-0.7733375792027635	0	-0.09789168100871437	0.1253332335643051	-0.1253332335643051	0	-0	0.7733375792027635	0.09789168100871437	0.1253332335643051
0.7716666666666667	-0.7546794356059733	0	-0.1033971057809056	0.1357155724343046	-0.1357155724343046	0	-0	0.7546794356059733	0.1033971057809056	0.1357155724343046
0.7733333333333334	-0.7319421758597422	0	-0.1078120173779828	0.1460830285624121	-0.1460830285624121	0	-0	0.7319421758597422	0.1078120173779828	0.1460830285624121
0.775	-0.7059984353483738	0	-0.1111552586818453	0.1564344650402316	-0.1564344650402316	0	-0	0.7059984353483738	0.1111552586818453	0.1564344650402316
0.7766666666666667	-0.6777495273014957	0	-0.1134956058215508	0.1667687467161023	-0.1667687467161023	0	-0	0.6777495273014957	0.1134956058215508	0.1667687467161023
0.7783333333333334	-0.648103469492522	0	-0.1149474806114517	0.1770847403195836	-0.1770847403195836	0	-0	0.648103469492522	0.1149474806114517	0.1770847403195836
0.78	-0.6179532078003431	0	-0.1156646489098001	0.1873813145857251	-0.1873813145857251	0	-0	0.6179532078003431	0.1156646489098001	0.1873813145857251
0.7816666666666667	-0.5881555235521478	0	-0.1158322653738744	0.1976573403791269	-0.1976573403791269	0	-0	0.5881555235521478	0.1158322653738744	0.1976573403791269
0.7833333333333334	-0.5595110917661635	0	-0.115657703093441	0.2079116908177594	-0.2079116908177594	0	-0	0.5595110917661635	0.115657703093441	0.2079116908177594
0.785	-0.5327461273796501	0	-0.1153606521135631	0.2181432413965429	-0.2181432413965429	0	-0	0.5327461273796501	0.1153606521135631	0.2181432413965429
0.7866666666666667	-0.5084960170254786	0	-0.1151629818179291	0.2283508701106563	-0.2283508701106563	0	-0	0.5084960170254786	0.1151629818179291	0.2283508701106563
0.7883333333333333	-0.4872912858631637	0	-0.1152788394724549	0.2385334575785817	-0.2385334575785817	0	-0	0.4872912858631637	0.1152788394724549	0.2385334575785817
0.79	-0.4695461935149748	0	-0.115905404735969	0.2486898871648549	-0.2486898871648549	0	-0	0.4695461935149748	0.115905404735969	0.2486898871648549
0.7916666666666667	-0.4555501916002994	0	-0.1172146438855187	0.2588190451025211	-0.2588190451025211	0	-0	0.4555501916002994	0.1172146438855187	0.2588190451025211
0.7933333333333333	-0.4454624091249344	0	-0.1193463159251112	0.2689198206152663	-0.2689198206152663	0	-0	0.4454624091249344	0.1193463159251112	0.2689198206152663
0.795	-0.4393092625843967	0	-0.1224023846734981	0.2789911060392301	-0.2789911060392301	0	-0	0.4393092625843967	0.1224023846734981	0.2789911060392301
0.7966666666666667	-0.4369852166595681	0	-0.1264428954695372	0.2890317969444718	-0.2890317969444718	0	-0	0.4369852166595681	0.1264428954695372	0.2890317969444718
0.7983333333333333	-0.4382566504208549	0	-0.1314832906056509	0.2990407922560871	-0.2990407922560871	0	-0	0.4382566504208549	0.1314832906056509	0.2990407922560871
0.8	-0.4427687146031011	0	-0.1374930707286904	0.3090169943749481	-0.3090169943749481	0	-0	0.4427687146031011	0.1374930707286904	0.3090169943749481
0.8016666666666667	-0.4500549993091491	0	-0.1443956647604955	0.31895930929807	-0.31895930929807	0	-0	0.4500549993091491	0.1443956647604955	0.31895930929807
0.8033333333333333	-0.4595497699041124	0	-0.1520693503304043	0.3288666467385835	-0.3288666467385835	0	-0	0.4595497699041124	0.1520693503304043	0.3288666467385835
0.805	-0.4706024732190773	0	-0.1603490695197847	0.3387379202452919	-0.3387379202452919	0	-0	0.4706024732190773	0.1603490695197847	0.3387379202452919
0.8066666666666668	-0.4824941676916228	0	-0.1690290075912892	0.3485720473218159	-0.3485720473218159	0	-0	0.4824941676916228	0.1690290075912892	0.3485720473218159
0.8083333333333333	-0.4944554907603028	0	-0.1778658398811701	0.3583679495453004	-0.3583679495453004	0	-0	0.4944554907603028	0.1778658398811701	0.3583679495453004
0.8100000000000001	-0.5056857455375952	0	-0.1865825972392351	0.3681245526846783	-0.3681245526846783	0	-0	0.5056857455375952	0.1865825972392351	0.3681245526846783
0.8116666666666668	-0.5153726671373317	0	-0.1948731456510225	0.3778407868184677	-0.3778407868184677	0	-0	0.5153726671373317	0.1948731456510225	0.3778407868184677
0.8133333333333334	-0.5227124174321898	0	-0.2024073134342211	0.3875155864521037	-0.3875155864521037	0	-0	0.5227124174321898	0.2024073134342211	0.3875155864521037
0.8150000000000001	-0.5269293556383854	0	-0.2088367230781667	0.3971478906347807	-0.3971478906347807	0	-0	0.5269293556383854	0.2088367230781667	0.3971478906347807
0.8166666666666668	-0.5272951409098436	0	-0.2138013894782652	0.4067366430758005	-0.4067366430758005	0	-0	0.5272951409098436	0.2138013894782652	0.4067366430758005
0.8183333333333334	-0.5231467417854876	0	-0.2169371293204781	0.4162807922604018	-0.4162807922604018	0	-0	0.5231467417854876	0.2169371293204781	0.4162807922604018
0.8200000000000001	-0.513902955362631	0	-0.2178837875576516	0.4257792915650734	-0.4257792915650734	0	-0	0.513902955362631	0.2178837875576516	0.4257792915650734
0.8216666666666668	-0.4990790757511214	0	-0.2162942287605158	0.4352310993723277	-0.4352310993723277	0	-0	0.4990790757511214	0.2162942287605158	0.4352310993723277
0.8233333333333334	-0.4782993957916044	0	-0.2118439684899727	0.4446351791849279	-0.4446351791849279	0	-0	0.4782993957916044	0.2118439684899727	0.4446351791849279
0.8250000000000001	-0.4513072771243345	0	-0.2042412395298954	0.4539904997395474	-0.4539904997395474	0	-0	0.4513072771243345	0.2042412395298954	0.4539904997395474
0.8266666666666668	-0.4179725802579123	0	-0.1932372079217193	0.4632960351198626	-0.4632960351198626	0	-0	0.4179725802579123	0.1932372079217193	0.4632960351198626
0.8283333333333334	-0.3782963069827546	0	-0.1786359828075272	0.4725507648690542	-0.4725507648690542	0	-0	0.3782963069827546	0.1786359828075272	0.4725507648690542
0.8300000000000001	-0.33241237089289	0	-0.160304010284522	0.4817536741017157	-0.4817536741017157	0	-0	0.33241237089289	0.160304010284522	0.4817536741017157
0.8316666666666667	-0.2805864764635653	0	-0.138178411748435	0.4909037536151415	-0.4909037536151415	0	-0	0.2805864764635653	0.138178411748435	0.4909037536151415
0.8333333333333334	-0.2232121516075948	0	-0.112273826560862	0.5000000000000001	-0.5000000000000001	0	-0	0.2232121516075948	0.112273826560862	0.5000000000000001
0.8350000000000001	-0.1608040414451657	0	-0.08268734983457994	0.5090414157503715	-0.5090414157503715	0	-0	0.1608040414451657	0.08268734983457994	0.5090414157503715
0.8366666666666667	-0.09398863076599623	0	-0.04960121841866978	0.5180270093731307	-0.5180270093731307	0	-0	0.09398863076599623	0.04960121841866978	0.5180270093731307
0.8383333333333334	-0.02349261801853685	0	-0.0132829886779072	0.5269557954966783	-0.5269557954966783	0	-0	0.02349261801853685	0.0132829886779072	0.5269557954966783
0.8400000000000001	0.04987078658025882	0	0.02591693730350607	0.5358267949789968	-0.5358267949789968	0	-0	0.04987078658025882	0.02591693730350607	0.5358267949789968
0.8416666666666667	0.1252173231285329	0	0.06757045272189852	0.5446390350150274	-0.5446390350150274	0	-0	0.1252173231285329	0.06757045272189852	0.5446390350150274
0.8433333333333334	0.2016085531113744	0	0.1111794366813692	0.5533915492433445	-0.5533915492433445	0	-0	0.2016085531113744	0.1111794366813692	0.5533915492433445
0.8450000000000001	0.2780697610357446	0	0.1561857480498765	0.5620833778521314	-0.5620833778521314	0	-0	0.2780697610357446	0.1561857480498765	0.5620833778521314
0.8466666666666667	0.353608489811192	0	0.2019831612672844	0.5707135676844318	-0.5707135676844318	0	-0	0.353608489811192	0.2019831612672844	0.5707135676844318
0.8483333333333334	0.4272333038169112	0	0.2479307903123725	0.5792811723426792	-0.5792811723426792	0	-0	0.4272333038169112	0.2479307903123725	0.5792811723426792
0.8500000000000001	0.4979723736130354	0	0.2933674834081552	0.5877852522924737	-0.5877852522924737	0	-0	0.4979723736130354	0.2933674834081552	0.5877852522924737
0.8516666666666667	0.5648914854273951	0	0.3376266403688645	0.5962248749656165	-0.5962248749656165	0	-0	0.5648914854273951	0.3376266403688645	0.5962248749656165
0.8533333333333334	0.6271110965661068	0	0.3800509080317023	0.6045991148623751	-0.6045991148623751	0	-0	0.6271110965661068	0.3800509080317023	0.6045991148623751
0.8550000000000001	0.6838220842454539	0	0.4200062453651981	0.6129070536529769	-0.6129070536529769	0	-0	0.6838220842454539	0.4200062453651981	0.6129070536529769
0.8566666666666667	0.7342998693257483	0	0.4568949143245128	0.621147780278311	-0.621147780278311	0	-0	0.7342998693257483	0.4568949143245128	0.621147780278311
0.8583333333333334	0.7779166371791552	0	0.4901670388273418	0.6293203910498375	-0.6293203910498375	0	-0	0.7779166371791552	0.4901670388273418	0.6293203910498375
0.8600000000000001	0.8141514244300725	0	0.5193304742717417	0.63742398974869	-0.63742398974869	0	-0	0.8141514244300725	0.5193304742717417	0.63742398974869
0.8616666666666667	0.8425978914338466	0	0.5439588349420326	0.645457687723951	-0.645457687723951	0	-0	0.8425978914338466	0.5439588349420326	0.645457687723951
0.8633333333333334	0.8629696548779949	0	0.5636976276464065	0.653420603990106	-0.653420603990106	0	-0	0.8629696548779949	0.5636976276464065	0.653420603990106
0.8650000000000001	0.875103111504957	0	0.5782685290853187	0.6613118653236519	-0.6613118653236519	0	-0	0.875103111504957	0.5782685290853187	0.6613118653236519
0.8666666666666667	0.8789577413371694	0	0.5874719154624537	0.6691306063588585	-0.6691306063588585	0	-0	0.8789577413371694	0.5874719154624537	0.6691306063588585
0.8683333333333334	0.8746139356007188	0	0.5911878015851691	0.6768759696826612	-0.6768759696826612	0	-0	0.8746139356007188	0.5911878015851691	0.6768759696826612
0.8700000000000001	0.8622684494869289	0	0.5893753715168677	0.6845471059286893	-0.6845471059286893	0	-0	0.8622684494869289	0.5893753715168677	0.6845471059286893
0.8716666666666667	0.8422276317132199	0	0.5820712846637207	0.6921431738704069	-0.6921431738704069	0	-0	0.8422276317132199	0.5820712846637207	0.6921431738704069
0.8733333333333334	0.8148986303823974	0	0.5693869233069198	0.6996633405133658	-0.6996633405133658	0	-0	0.8148986303823974	0.5693869233069198	0.6996633405133658
0.8750000000000001	0.7807788168420176	0	0.5515047152912591	0.707106781186548	-0.707106781186548	0	-0	0.7807788168420176	0.5515047152912591	0.707106781186548
0.8766666666666667	0.7404437051968785	0	0.5286736254562597	0.714472679632804	-0.714472679632804	0	-0	0.7404437051968785	0.5286736254562597	0.714472679632804
0.8783333333333334	0.6945336740676393	0	0.5012038686511175	0.7217602280983624	-0.7217602280983624	0	-0	0.6945336740676393	0.5012038686511175	0.7217602280983624
0.88	0.6437398185283842	0	0.4694608628159348	0.7289686274214119	-0.7289686274214119	0	-0	0.6437398185283842	0.4694608628159348	0.7289686274214119
0.8816666666666667	0.5887892734908655	0	0.4338584186796304	0.7360970871197349	-0.7360970871197349	0	-0	0.5887892734908655	0.4338584186796304	0.7360970871197349
0.8833333333333334	0.5304303549200386	0	0.3948511575321393	0.7431448254773942	-0.7431448254773942	0	-0	0.5304303549200386	0.3948511575321393	0.7431448254773942
0.885	0.4694178621461229	0	0.3529261625696456	0.7501110696304597	-0.7501110696304597	0	-0	0.4694178621461229	0.3529261625696456	0.7501110696304597
0.8866666666666667	0.4064988733581885	0	0.3085939023958454	0.7569950556517567	-0.7569950556517567	0	-0	0.4064988733581885	0.3085939023958454	0.7569950556517567
0.8883333333333334	0.3423993474863808	0	0.2623785148947959	0.7637960286346427	-0.7637960286346427	0	-0	0.3423993474863808	0.2623785148947959	0.7637960286346427
0.89	0.2778118196451585	0	0.2148076012054384	0.7705132427757894	-0.7705132427757894	0	-0	0.2778118196451585	0.2148076012054384	0.7705132427757894
0.8916666666666667	0.2133844448226483	0	0.1664017465470772	0.7771459614569711	-0.7771459614569711	0	-0	0.2133844448226483	0.1664017465470772	0.7771459614569711
0.8933333333333334	0.1497116064111873	0	0.1176640497230937	0.7836934573258402	-0.7836934573258402	0	-0	0.1497116064111873	0.1176640497230937	0.7836934573258402
0.895	0.08732626345546013	0	0.0690699985133201	0.7901550123756909	-0.7901550123756909	0	-0	0.08732626345546013	0.0690699985133201	0.7901550123756909
0.8966666666666667	0.02669416422189114	0	0.02105806659466566	0.7965299180241964	-0.7965299180241964	0	-0	0.02669416422189114	0.02105806659466566	0.7965299180241964
0.8983333333333334	-0.03178999498498415	0	-0.02597857689509819	0.8028174751911148	-0.8028174751911148	0	-0	0.03178999498498415	0.02597857689509819	0.8028174751911148
0.9	-0.08780443672106854	0	-0.07169886560518919	0.8090169943749478	-0.8090169943749478	0	-0	0.08780443672106854	0.07169886560518919	0.8090169943749478
0.9016666666666667	-0.141100215861592	0	-0.1158188028134247	0.8151277957285548	-0.8151277957285548	0	-0	0.141100215861592	0.1158188028134247	0.8151277957285548
0.9033333333333334	-0.1914992491421073	0	-0.1581143258210018	0.8211492091337041	-0.8211492091337041	0	-0	0.1914992491421073	0.1581143258210018	0.8211492091337041
0.905	-0.2388905766082172	0	-0.1984218893702113	0.8270805742745621	-0.8270805742745621	0	-0	0.2388905766082172	0.1984218893702113	0.8270805742745621
0.9066666666666667	-0.2832250136358602	0	-0.2366367005369783	0.8329212407100999	-0.8329212407100999	0	-0	0.2832250136358602	0.2366367005369783	0.8329212407100999
0.9083333333333334	-0.3245083905428034	0	-0.2727086592920027	0.8386705679454246	-0.8386705679454246	0	-0	0.3245083905428034	0.2727086592920027	0.8386705679454246
0.91	-0.3627936098023806	0	-0.3066361825391702	0.8443279255020153	-0.8443279255020153	0	-0	0.3627936098023806	0.3066361825391702	0.8443279255020153
0.9116666666666667	-0.3981717777353476	0	-0.3384582056597644	0.8498926929868642	-0.8498926929868642	0	-0	0.3981717777353476	0.3384582056597644	0.8498926929868642
0.9133333333333334	-0.4307626876897863	0	-0.3682447556009209	0.855364260160507	-0.855364260160507	0	-0	0.4307626876897863	0.3682447556009209	0.855364260160507
0.915	-0.4607049446823559	0	-0.396086565780513	0.8607420270039438	-0.8607420270039438	0	-0	0.4607049446823559	0.396086565780513	0.8607420270039438
0.9166666666666667	-0.4881460270015408	0	-0.422084249900766	0.8660254037844388	-0.8660254037844388	0	-0	0.4881460270015408	0.422084249900766	0.8660254037844388
0.9183333333333334	-0.5132325782794516	0	-0.4463375659601651	0.8712138111201897	-0.8712138111201897	0	-0	0.5132325782794516	0.4463375659601651	0.8712138111201897
0.92	-0.5361012141185697	0	-0.468935282818567	0.876306680043864	-0.876306680043864	0	-0	0.5361012141185697	0.468935282818567	0.876306680043864
0.9216666666666667	-0.5568701107865792	0	-0.4899461118135769	0.8813034520649923	-0.8813034520649923	0	-0	0.5568701107865792	0.4899461118135769	0.8813034520649923
0.9233333333333333	-0.575631620209245	0	-0.5094110898412457	0.886203579231215	-0.886203579231215	0	-0	0.575631620209245	0.5094110898412457	0.886203579231215
0.925	-0.5924461261001308	0	-0.5273377047152393	0.8910065241883681	-0.8910065241883681	0	-0	0.5924461261001308	0.5273377047152393	0.8910065241883681
0.9266666666666667	-0.6073373213126535	0	-0.5436959465934483	0.8957117602394132	-0.8957117602394132	0	-0	0.6073373213126535	0.5436959465934483	0.8957117602394132
0.9283333333333333	-0.6202890472558511	0	-0.5584163595041096	0.9003187714021936	-0.9003187714021936	0	-0	0.6202890472558511	0.5584163595041096	0.9003187714021936
0.93	-0.6312437934560939	0	-0.5713900630060232	0.9048270524660197	-0.9048270524660197	0	-0	0.6312437934560939	0.5713900630060232	0.9048270524660197
0.9316666666666668	-0.6401029101295105	0	-0.582470623290918	0.9092361090470689	-0.9092361090470689	0	-0	0.6401029101295105	0.582470623290918	0.9092361090470689
0.9333333333333333	-0.6467285400665542	0	-0.5914775814458938	0.9135454576426013	-0.9135454576426013	0	-0	0.6467285400665542	0.5914775814458938	0.9135454576426013
0.9350000000000001	-0.6509472293626323	0	-0.5982013978658308	0.9177546256839813	-0.9177546256839813	0	-0	0.6509472293626323	0.5982013978658308	0.9177546256839813
0.9366666666666668	-0.6525551307010869	0	-0.6024095472511224	0.9218631515885007	-0.9218631515885007	0	-0	0.6525551307010869	0.6024095472511224	0.9218631515885007
0.9383333333333334	-0.6513246691264848	0	-0.6038534971110464	0.9258705848099951	-0.9258705848099951	0	-0	0.6513246691264848	0.6038534971110464	0.9258705848099951
0.9400000000000001	-0.6470124996057041	0	-0.6022763208503262	0.9297764858882515	-0.9297764858882515	0	-0	0.6470124996057041	0.6022763208503262	0.9297764858882515
0.9416666666666668	-0.6393685491545331	0	-0.5974207291771128	0.9335804264972019	-0.9335804264972019	0	-0	0.6393685491545331	0.5974207291771128	0.9335804264972019
0.9433333333333334	-0.6281459048023884	0	-0.5890373443698003	0.9372819894918917	-0.9372819894918917	0	-0	0.6281459048023884	0.5890373443698003	0.9372819894918917
0.9450000000000001	-0.6131112829517206	0	-0.5768930840332888	0.9408807689542258	-0.9408807689542258	0	-0	0.6131112829517206	0.5768930840332888	0.9408807689542258
0.9466666666666668	-0.5940557963988589	0	-0.5607795577934702	0.9443763702374811	-0.9443763702374811	0	-0	0.5940557963988589	0.5607795577934702	0.9443763702374811
0.9483333333333334	-0.570805722904521	0	-0.5405214063443663	0.9477684100095858	-0.9477684100095858	0	-0	0.570805722904521	0.5405214063443663	0.9477684100095858
0.9500000000000001	-0.5432329740572207	0	-0.515984523395162	0.9510565162951538	-0.9510565162951538	0	-0	0.5432329740572207	0.515984523395162	0.9510565162951538
0.9516666666666668	-0.5112649654133578	0	-0.4870840954146631	0.9542403285162772	-0.9542403285162772	0	-0	0.5112649654133578	0.4870840954146631	0.9542403285162772
0.9533333333333334	-0.4748935985025182	0	-0.4537923719378565	0.9573194975320674	-0.9573194975320674	0	-0	0.4748935985025182	0.4537923719378565	0.9573194975320674
0.9550000000000001	-0.4341830820613968	0	-0.4161460431126616	0.9602936856769432	-0.9602936856769432	0	-0	0.4341830820613968	0.4161460431126616	0.9602936856769432
0.9566666666666668	-0.3892763434428708	0	-0.3742530556299664	0.9631625667976583	-0.9631625667976583	0	-0	0.3892763434428708	0.3742530556299664	0.9631625667976583
0.9583333333333334	-0.3403998110168057	0	-0.3282986492141431	0.9659258262890685	-0.9659258262890685	0	-0	0.3403998110168057	0.3282986492141431	0.9659258262890685
0.9600000000000001	-0.2878663838677473	0	-0.2785503503570106	0.9685831611286312	-0.9685831611286312	0	-0	0.2878663838677473	0.2785503503570106	0.9685831611286312
0.9616666666666668	-0.2320764454017536	0	-0.2253616250162357	0.9711342799096362	-0.9711342799096362	0	-0	0.2320764454017536	0.2253616250162357	0.9711342799096362
0.9633333333333334	-0.1735168216871596	0	-0.1691738740335406	0.9735789028731604	-0.9735789028731604	0	-0	0.1735168216871596	0.1691738740335406	0.9735789028731604
0.9650000000000001	-0.1127576324669207	0	-0.1105164592204325	0.9759167619387474	-0.9759167619387474	0	-0	0.1127576324669207	0.1105164592204325	0.9759167619387474
0.9666666666666667	-0.0504470317192281	0	-0.05000447768266278	0.9781476007338057	-0.9781476007338057	0	-0	0.0504470317192281	0.05000447768266278	0.9781476007338057
0.9683333333333334	0.01269611571014391	0	0.0116659420132823	0.980271174621722	-0.980271174621722	0	-0	0.01269611571014391	0.0116659420132823	0.980271174621722
0.9700000000000001	0.0758915256632324	0	0.07372496729165864	0.9822872507286888	-0.9822872507286888	0	-0	0.0758915256632324	0.07372496729165864	0.9822872507286888
0.9716666666666667	0.1383086110155284	0	0.1353390561861708	0.984195607969242	-0.984195607969242	0	-0	0.1383086110155284	0.1353390561861708	0.984195607969242
0.9733333333333334	0.199079234415334	0	0.1956235458547112	0.985996037070505	-0.985996037070505	0	-0	0.199079234415334	0.1956235458547112	0.985996037070505
0.9750000000000001	0.2573118677195778	0	0.2536576376837255	0.9876883405951379	-0.9876883405951379	0	-0	0.2573118677195778	0.2536576376837255	0.9876883405951379
0.9766666666666667	0.3121068917859731	0	0.3085014590852946	0.9892723329629884	-0.9892723329629884	0	-0	0.3121068917859731	0.3085014590852946	0.9892723329629884
0.9783333333333334	0.362572739153552	0	0.3592147698029241	0.9907478404714436	-0.9907478404714436	0	-0	0.362572739153552	0.3592147698029241	0.9907478404714436
0.9800000000000001	0.407842557266294	0	0.4048767868251153	0.9921147013144779	-0.9921147013144779	0	-0	0.407842557266294	0.4048767868251153	0.9921147013144779
0.9816666666666667	0.4470910518653979	0	0.4446065337932011	0.9933727656003966	-0.9933727656003966	0	-0	0.4470910518653979	0.4446065337932011	0.9933727656003966
0.9833333333333334	0.4795511594410642	0	0.4775830830635744	0.9945218953682734	-0.9945218953682734	0	-0	0.4795511594410642	0.4775830830635744	0.9945218953682734
0.9850000000000001	0.5045301944797926	0	0.5030650539351152	0.99556196460308	-0.99556196460308	0	-0	0.5045301944797926	0.5030650539351152	0.99556196460308
0.9866666666666667	0.5214251217862852	0	0.5204087589633793	0.9964928592495044	-0.9964928592495044	0	-0	0.5214251217862852	0.5204087589633793	0.9964928592495044
0.9883333333333334	0.5297366163484759	0	0.5290844491545692	0.9973144772244582	-0.9973144772244582	0	-0	0.5297366163484759	0.5290844491545692	0.9973144772244582
0.9900000000000001	0.529081592830134	0	0.5286901932469612	0.9980267284282716	-0.9980267284282716	0	-0	0.529081592830134	0.5286901932469612	0.9980267284282716
0.9916666666666667	0.5192039134347177	0	0.5189630294854212	0.9986295347545739	-0.9986295347545739	0	-0	0.5192039134347177	0.5189630294854212	0.9986295347545739
0.9933333333333334	0.4999830160489502	0	0.4997871423145583	0.9991228300988584	-0.9991228300988584	0	-0	0.4999830160489502	0.4997871423145583	0.9991228300988584
0.9950000000000001	0.4714402435646389	0	0.4711989328375452	0.9995065603657316	-0.9995065603657316	0	-0	0.4714402435646389	0.4711989328375452	0.9995065603657316
0.9966666666666667	0.4337426992848271	0	0.4333889626033382	0.9997806834748455	-0.9997806834748455	0	-0	0.4337426992848271	0.4333889626033382	0.9997806834748455
0.9983333333333334	0.3872045014282388	0	0.386700848227192	0.9999451693655121	-0.9999451693655121	0	-0	0.3872045014282388	0.386700848227192	0.9999451693655121
1	0.3322853609475669	0	0.3316272641012124	1	-1	0	-0	0.3322853609475669	0.3316272641012124	1
1.001666666666667	0.269586460098692	0	0.268803268685444	0.9999451693655121	-0.9999451693655121	0	-0	0.269586460098692	0.268803268685444	0.9999451693655121
1.003333333333333	0.199843663321839	0	0.1989972055709313	0.9997806834748455	-0.9997806834748455	0	-0	0.199843663321839	0.1989972055709313	0.9997806834748455
1.005	0.1239181458849005	0	0.1230994449636472	0.9995065603657315	-0.9995065603657315	0	-0	0.1239181458849005	0.1230994449636472	0.9995065603657315
1.006666666666667	0.04278457826175189	0	0.04210922780687199	0.9991228300988583	-0.9991228300988583	0	-0	0.04278457826175189	0.04210922780687199	0.9991228300988583
1.008333333333333	-0.04248294572816215	0	-0.04288014158148106	0.9986295347545738	-0.9986295347545738	0	-0	0.04248294572816215	0.04288014158148106	0.9986295347545738
1.01	-0.1307270024578209	0	-0.1306975317255651	0.9980267284282716	-0.9980267284282716	0	-0	0.1307270024578209	0.1306975317255651	0.9980267284282716
1.011666666666667	-0.2207246771048964	0	-0.2201114502416021	0.9973144772244581	-0.9973144772244581	0	-0	0.2207246771048964	0.2201114502416021	0.9973144772244581
1.013333333333333	-0.3112068340637724	0	-0.3098485597184646	0.9964928592495043	-0.9964928592495043	0	-0	0.3112068340637724	0.3098485597184646	0.9964928592495043
1.015	-0.4008784753465142	0	-0.3986130709444123	0.99556196460308	-0.99556196460308	0	-0	0.4008784753465142	0.3986130709444123	0.99556196460308
1.016666666666667	-0.488439819394708	0	-0.4851068357079569	0.9945218953682733	-0.9945218953682733	0	-0	0.488439819394708	0.4851068357079569	0.9945218953682733
1.018333333333333	-0.5726077162169371	0	-0.5680499409813161	0.9933727656003963	-0.9933727656003963	0	-0	0.5726077162169371	0.5680499409813161	0.9933727656003963
1.02	-0.6521370058582631	0	-0.64620157176672	0.9921147013144778	-0.9921147013144778	0	-0	0.6521370058582631	0.64620157176672	0.9921147013144778
1.021666666666667	-0.7258414260781034	0	-0.7183808641629545	0.9907478404714436	-0.9907478404714436	0	-0	0.7258414260781034	0.7183808641629545	0.9907478404714436
1.023333333333333	-0.7926136817791324	0	-0.7834874180165674	0.9892723329629882	-0.9892723329629882	0	-0	0.7926136817791324	0.7834874180165674	0.9892723329629882
1.025	-0.851444303048806	0	-0.8405210859205521	0.9876883405951377	-0.9876883405951377	0	-0	0.851444303048806	0.8405210859205521	0.9876883405951377
1.026666666666667	-0.9014389403459968	0	-0.8886006090909898	0.9859960370705048	-0.9859960370705048	0	-0	0.9014389403459968	0.8886006090909898	0.9859960370705048
1.028333333333333	-0.9418337739372104	0	-0.926980637578828	0.9841956079692419	-0.9841956079692419	0	-0	0.9418337739372104	0.926980637578828	0.9841956079692419
1.03	-0.9720087495695711	0	-0.9550666584427234	0.9822872507286886	-0.9822872507286886	0	-0	0.9720087495695711	0.9550666584427234	0.9822872507286886
1.031666666666667	-0.9914983928445258	0	-0.9724273656356529	0.9802711746217218	-0.9802711746217218	0	-0	0.9914983928445258	0.9724273656356529	0.9802711746217218
1.033333333333333	-1	0	-0.9788040422560274	0.9781476007338055	-0.9781476007338055	0	-0	1	0.9788040422560274	0.9781476007338055
1.035	-0.997379051900101	0	-0.9741165900370786	0.9759167619387473	-0.9759167619387473	0	-0	0.997379051900101	0.9741165900370786	0.9759167619387473
1.036666666666667	-0.9836717499784496	0	-0.9584659306495404	0.9735789028731602	-0.9735789028731602	0	-0	0.9836717499784496	0.9584659306495404	0.9735789028731602
1.038333333333333	-0.9590846266404951	0	-0.9321326144148994	0.9711342799096359	-0.9711342799096359	0	-0	0.9590846266404951	0.9321326144148994	0.9711342799096359
1.04	-0.9239912371290442	0	-0.8955715982162115	0.9685831611286309	-0.9685831611286309	0	-0	0.9239912371290442	0.8955715982162115	0.9685831611286309
1.041666666666667	-0.8789259940160111	0	-0.8494032881098043	0.9659258262890682	-0.9659258262890682	0	-0	0.8789259940160111	0.8494032881098043	0.9659258262890682
1.043333333333333	-0.8245752582378481	0	-0.7944010749112401	0.963162566797658	-0.963162566797658	0	-0	0.8245752582378481	0.7944010749112401	0.963162566797658
1.045	-0.7617658509149559	0	-0.7314757142871118	0.9602936856769428	-0.9602936856769428	0	-0	0.7617658509149559	0.7314757142871118	0.9602936856769428
1.046666666666667	-0.6914511971172418	0	-0.6616570087241478	0.9573194975320672	-0.9573194975320672	0	-0	0.6914511971172418	0.6616570087241478	0.9573194975320672
1.048333333333333	-0.6146953553665264	0	-0.5860733306141719	0.9542403285162767	-0.9542403285162767	0	-0	0.6146953553665264	0.5860733306141719	0.9542403285162767
1.05	-0.5326552242037761	0	-0.5059295789518305	0.9510565162951534	-0.9510565162951534	0	-0	0.5326552242037761	0.5059295789518305	0.9510565162951534
1.051666666666667	-0.4465612489070173	0	-0.422484184461698	0.9477684100095854	-0.9477684100095854	0	-0	0.4465612489070173	0.422484184461698	0.9477684100095854
1.053333333333333	-0.3576969768584702	0	-0.3370257694990471	0.944376370237481	-0.944376370237481	0	-0	0.3576969768584702	0.3370257694990471	0.944376370237481
1.055	-0.2673778286936542	0	-0.2508500323668567	0.9408807689542253	-0.9408807689542253	0	-0	0.2673778286936542	0.2508500323668567	0.9408807689542253
1.056666666666667	-0.1769294639273086	0	-0.165237365453897	0.9372819894918912	-0.9372819894918912	0	-0	0.1769294639273086	0.165237365453897	0.9372819894918912
1.058333333333333	-0.08766612409103551	0	-0.08143163916861697	0.9335804264972014	-0.9335804264972014	0	-0	0.08766612409103551	0.08143163916861697	0.9335804264972014
1.06	-0.0008693335305985595	0	-0.0006204963869232047	0.9297764858882513	-0.9297764858882513	0	-0	0.0008693335305985595	0.0006204963869232047	0.9297764858882513
1.061666666666667	0.08223267196520254	0	0.07608258727664872	0.9258705848099945	-0.9258705848099945	0	-0	0.08223267196520254	0.07608258727664872	0.9258705848099945
1.063333333333333	0.1604844353210479	0	0.1476543063711069	0.9218631515885003	-0.9218631515885003	0	-0	0.1604844353210479	0.1476543063711069	0.9218631515885003
1.065	0.2328213569290098	0	0.213175493724482	0.9177546256839807	-0.9177546256839807	0	-0	0.2328213569290098	0.213175493724482	0.9177546256839807
1.066666666666667	0.2982860608858475	0	0.2718430130783555	0.9135454576426008	-0.9135454576426008	0	-0	0.2982860608858475	0.2718430130783555	0.9135454576426008
1.068333333333333	0.3560427819175063	0	0.3229795745462221	0.9092361090470683	-0.9092361090470683	0	-0	0.3560427819175063	0.3229795745462221	0.9092361090470683
1.07	0.4053895450277579	0	0.3660414916383011	0.9048270524660191	-0.9048270524660191	0	-0	0.4053895450277579	0.3660414916383011	0.9048270524660191
1.071666666666667	0.4457679524503598	0	0.4006244023184122	0.9003187714021934	-0.9003187714021934	0	-0	0.4457679524503598	0.4006244023184122	0.9003187714021934
1.073333333333333	0.4767704378702008	0	0.426466967283805	0.8957117602394127	-0.8957117602394127	0	-0	0.4767704378702008	0.426466967283805	0.8957117602394127
1.075	0.4981448952013282	0	0.4434525415168749	0.8910065241883676	-0.8910065241883676	0	-0	0.4981448952013282	0.4434525415168749	0.8910065241883676
1.076666666666667	0.5097966375386795	0	0.4516087960954862	0.8862035792312143	-0.8862035792312143	0	-0	0.5097966375386795	0.4516087960954862	0.8862035792312143
1.078333333333333	0.5117876903022939	0	0.451105252354027	0.8813034520649922	-0.8813034520649922	0	-0	0.5117876903022939	0.451105252354027	0.8813034520649922
1.08	0.5043334701493132	0	0.4422486853034614	0.8763066800438634	-0.8763066800438634	0	-0	0.5043334701493132	0.4422486853034614	0.8763066800438634
1.081666666666667	0.4877969470548847	0	0.4254763621179492	0.8712138111201891	-0.8712138111201891	0	-0	0.4877969470548847	0.4254763621179492	0.8712138111201891
1.083333333333333	0.4626804302228579	0	0.4013471071763021	0.8660254037844382	-0.8660254037844382	0	-0	0.4626804302228579	0.4013471071763021	0.8660254037844382
1.085	0.4296151584113962	0	0.3705302283029007	0.8607420270039435	-0.8607420270039435	0	-0	0.4296151584113962	0.3705302283029007	0.8607420270039435
1.086666666666667	0.3893489111572856	0	0.3337923980523025	0.8553642601605064	-0.8553642601605064	0	-0	0.3893489111572856	0.3337923980523025	0.8553642601605064
1.088333333333333	0.342731888657602	0	0.2919826556624045	0.8498926929868635	-0.8498926929868635	0	-0	0.342731888657602	0.2919826556624045	0.8498926929868635
1.09	0.2907011342217684	0	0.2460157744783256	0.8443279255020145	-0.8443279255020145	0	-0	0.2907011342217684	0.2460157744783256	0.8443279255020145
1.091666666666667	0.2342637938533751	0	0.1968543198044782	0.8386705679454238	-0.8386705679454238	0	-0	0.2342637938533751	0.1968543198044782	0.8386705679454238
1.093333333333333	0.1744795223864239	0	0.1454897962427298	0.8329212407100992	-0.8329212407100992	0	-0	0.1744795223864239	0.1454897962427298	0.8329212407100992
1.095	0.1124423545290421	0	0.09292334466392924	0.8270805742745614	-0.8270805742745614	0	-0	0.1124423545290421	0.09292334466392924	0.8270805742745614
1.096666666666667	0.04926236212098009	0	0.04014649085203698	0.8211492091337039	-0.8211492091337039	0	-0	0.04926236212098009	0.04014649085203698	0.8211492091337039
1.098333333333333	-0.01395258403330846	0	-0.01187753423524433	0.815127795728554	-0.815127795728554	0	-0	0.01395258403330846	0.01187753423524433	0.815127795728554
1.1	-0.07611463804787538	0	-0.06223139162373427	0.809016994374947	-0.809016994374947	0	-0	0.07611463804787538	0.06223139162373427	0.809016994374947
1.101666666666667	-0.1361730929160757	0	-0.1100596744758579	0.802817475191114	-0.802817475191114	0	-0	0.1361730929160757	0.1100596744758579	0.802817475191114
1.103333333333333	-0.1931305080056084	0	-0.1545829792868022	0.7965299180241961	-0.7965299180241961	0	-0	0.1931305080056084	0.1545829792868022	0.7965299180241961
1.105	-0.2460575971895833	0	-0.1951096807188481	0.7901550123756901	-0.7901550123756901	0	-0	0.2460575971895833	0.1951096807188481	0.7901550123756901
1.106666666666667	-0.2941066523595052	0	-0.2310451835661184	0.7836934573258394	-0.7836934573258394	0	-0	0.2941066523595052	0.2310451835661184	0.7836934573258394
1.108333333333333	-0.3365233080963504	0	-0.2618985354837501	0.7771459614569703	-0.7771459614569703	0	-0	0.3365233080963504	0.2618985354837501	0.7771459614569703
1.11	-0.3726564870313688	0	-0.2872863956604166	0.770513242775789	-0.770513242775789	0	-0	0.3726564870313688	0.2872863956604166	0.770513242775789
1.111666666666667	-0.4019664012138158	0	-0.3069344596915111	0.7637960286346419	-0.7637960286346419	0	-0	0.4019664012138158	0.3069344596915111	0.7637960286346419
1.113333333333334	-0.4240305219039671	0	-0.3206765323344885	0.756995055651756	-0.756995055651756	0	-0	0.4240305219039671	0.3206765323344885	0.756995055651756
1.115	-0.4385474679069716	0	-0.3284515117353882	0.7501110696304589	-0.7501110696304589	0	-0	0.4385474679069716	0.3284515117353882	0.7501110696304589
1.116666666666667	-0.4453388001459359	0	-0.3302985970832127	0.743144825477394	-0.743144825477394	0	-0	0.4453388001459359	0.3302985970832127	0.743144825477394
1.118333333333333	-0.4443487469534667	0	-0.3263510546283537	0.736097087119734	-0.736097087119734	0	-0	0.4443487469534667	0.3263510546283537	0.736097087119734
1.12	-0.4356419198873703	0	-0.3168288750451467	0.728968627421411	-0.728968627421411	0	-0	0.4356419198873703	0.3168288750451467	0.728968627421411
1.121666666666667	-0.4193991131429567	0	-0.3020306308847331	0.7217602280983615	-0.7217602280983615	0	-0	0.4193991131429567	0.3020306308847331	0.7217602280983615
1.123333333333333	-0.3959113102932358	0	-0.2823248009101108	0.7144726796328031	-0.7144726796328031	0	-0	0.3959113102932358	0.2823248009101108	0.7144726796328031
1.125	-0.3655720496570076	0	-0.2581407744022532	0.7071067811865471	-0.7071067811865471	0	-0	0.3655720496570076	0.2581407744022532	0.7071067811865471
1.126666666666667	-0.3288683236643773	0	-0.2299596898446563	0.6996633405133648	-0.6996633405133648	0	-0	0.3288683236643773	0.2299596898446563	0.6996633405133648
1.128333333333333	-0.2863702078291488	0	-0.1983052056167337	0.6921431738704067	-0.6921431738704067	0	-0	0.2863702078291488	0.1983052056167337	0.6921431738704067
1.13	-0.2387194310997792	0	-0.1637342517631033	0.6845471059286884	-0.6845471059286884	0	-0	0.2387194310997792	0.1637342517631033	0.6845471059286884
1.131666666666667	-0.1866171112813717	0	-0.1268277766694757	0.6768759696826603	-0.6768759696826603	0	-0	0.1866171112813717	0.1268277766694757	0.6768759696826603
1.133333333333333	-0.130810886821299	0	-0.08818148399006087	0.6691306063588576	-0.6691306063588576	0	-0	0.130810886821299	0.08818148399006087	0.6691306063588576
1.135	-0.07208167953432168	0	-0.0483965548500305	0.6613118653236517	-0.6613118653236517	0	-0	0.07208167953432168	0.0483965548500305	0.6613118653236517
1.136666666666667	-0.01123032189335709	0	-0.008070367479491877	0.653420603990105	-0.653420603990105	0	-0	0.01123032189335709	0.008070367479491877	0.653420603990105
1.138333333333333	0.05093572251136454	0	0.03221274170990769	0.64545768772395	-0.64545768772395	0	-0	0.05093572251136454	0.03221274170990769	0.64545768772395
1.14	0.1136153256101146	0	0.07189058946761574	0.637423989748689	-0.637423989748689	0	-0	0.1136153256101146	0.07189058946761574	0.637423989748689
1.141666666666667	0.1760261412750408	0	0.1104319966158773	0.6293203910498372	-0.6293203910498372	0	-0	0.1760261412750408	0.1104319966158773	0.6293203910498372
1.143333333333333	0.237416339839685	0	0.1473452007053442	0.62114778027831	-0.62114778027831	0	-0	0.237416339839685	0.1473452007053442	0.62114778027831
1.145	0.2970754574736781	0	0.1821856156412986	0.6129070536529758	-0.6129070536529758	0	-0	0.2970754574736781	0.1821856156412986	0.6129070536529758
1.146666666666667	0.3543442079974666	0	0.214562700179436	0.6045991148623741	-0.6045991148623741	0	-0	0.3543442079974666	0.214562700179436	0.6045991148623741
1.148333333333333	0.4086231274788141	0	0.2441456917857526	0.5962248749656155	-0.5962248749656155	0	-0	0.4086231274788141	0.2441456917857526	0.5962248749656155
1.15	0.4593799461650686	0	0.2706679774209707	0.5877852522924727	-0.5877852522924727	0	-0	0.4593799461650686	0.2706679774209707	0.5877852522924727
1.151666666666667	0.5061556074911486	0	0.2939299088473174	0.5792811723426782	-0.5792811723426782	0	-0	0.5061556074911486	0.2939299088473174	0.5792811723426782
1.153333333333333	0.5485688795827846	0	0.3137999254344555	0.5707135676844315	-0.5707135676844315	0	-0	0.5485688795827846	0.3137999254344555	0.5707135676844315
1.155	0.5863195303780498	0	0.3302139185292648	0.5620833778521303	-0.5620833778521303	0	-0	0.5863195303780498	0.3302139185292648	0.5620833778521303
1.156666666666667	0.6191900627666272	0	0.3431728529446005	0.5533915492433436	-0.5533915492433436	0	-0	0.6191900627666272	0.3431728529446005	0.5533915492433436
1.158333333333333	0.6470460305707953	0	0.3527387465328237	0.5446390350150263	-0.5446390350150263	0	-0	0.6470460305707953	0.3527387465328237	0.5446390350150263
1.16	0.6698349793729579	0	0.3590291911001914	0.5358267949789964	-0.5358267949789964	0	-0	0.6698349793729579	0.3590291911001914	0.5358267949789964
1.161666666666667	0.6875840777784648	0	0.362210670165326	0.5269557954966771	-0.5269557954966771	0	-0	0.6875840777784648	0.362210670165326	0.5269557954966771
1.163333333333333	0.7003965243796546	0	0.3624909851326808	0.5180270093731296	-0.5180270093731296	0	-0	0.7003965243796546	0.3624909851326808	0.5180270093731296
1.165	0.7084468331945601	0	0.3601111365849824	0.5090414157503704	-0.5090414157503704	0	-0	0.7084468331945601	0.3601111365849824	0.5090414157503704
1.166666666666667	0.7119751154782756	0	0.3553370186856086	0.4999999999999997	-0.4999999999999997	0	-0	0.7119751154782756	0.3553370186856086	0.4999999999999997
1.168333333333333	0.7112804883841487	0	0.3484512713395501	0.4909037536151404	-0.4909037536151404	0	-0	0.7112804883841487	0.3484512713395501	0.4909037536151404
1.17	0.7067137508748901	0	0.3397455982138601	0.4817536741017146	-0.4817536741017146	0	-0	0.7067137508748901	0.3397455982138601	0.4817536741017146
1.171666666666667	0.6986694744902601	0	0.3295138024613711	0.4725507648690531	-0.4725507648690531	0	-0	0.6986694744902601	0.3295138024613711	0.4725507648690531
1.173333333333333	0.6875776610575323	0	0.3180457212579254	0.4632960351198614	-0.4632960351198614	0	-0	0.6875776610575323	0.3180457212579254	0.4632960351198614
1.175	0.673895121219789	0	0.3056221615207823	0.4539904997395462	-0.4539904997395462	0	-0	0.673895121219789	0.3056221615207823	0.4539904997395462
1.176666666666667	0.658096726835576	0	0.2925108595051915	0.4446351791849267	-0.4446351791849267	0	-0	0.658096726835576	0.2925108595051915	0.4446351791849267
1.178333333333333	0.6406666869921022	0	0.2789634133941879	0.4352310993723273	-0.4352310993723273	0	-0	0.6406666869921022	0.2789634133941879	0.4352310993723273
1.18	0.6220899917296009	0	0.2652130767875446	0.4257792915650723	-0.4257792915650723	0	-0	0.6220899917296009	0.2652130767875446	0.4257792915650723
1.181666666666667	0.6028441597846729	0	0.251473257116893	0.4162807922604006	-0.4162807922604006	0	-0	0.6028441597846729	0.251473257116893	0.4162807922604006
1.183333333333333	0.5833914169398405	0	0.2379365396346035	0.4067366430757994	-0.4067366430757994	0	-0	0.5833914169398405	0.2379365396346035	0.4067366430757994
1.185	0.564171420151058	0	0.2247740558412332	0.3971478906347804	-0.3971478906347804	0	-0	0.564171420151058	0.2247740558412332	0.3971478906347804
1.186666666666667	0.5455946297666444	0	0.2121350339755722	0.3875155864521025	-0.3875155864521025	0	-0	0.5455946297666444	0.2121350339755722	0.3875155864521025
1.188333333333333	0.5280364181133453	0	0.200146405418168	0.3778407868184664	-0.3778407868184664	0	-0	0.5280364181133453	0.200146405418168	0.3778407868184664
1.19	0.5118319877775177	0	0.1889123897892905	0.3681245526846771	-0.3681245526846771	0	-0	0.5118319877775177	0.1889123897892905	0.3681245526846771
1.191666666666667	0.4972721573228244	0	0.1785140371955111	0.3583679495453	-0.3583679495453	0	-0	0.4972721573228244	0.1785140371955111	0.3583679495453
1.193333333333333	0.4846000562285115	0	0.1690087619489986	0.3485720473218147	-0.3485720473218147	0	-0	0.4846000562285115	0.1690087619489986	0.3485720473218147
1.195	0.474008754765512	0	0.1604299516816642	0.3387379202452906	-0.3387379202452906	0	-0	0.474008754765512	0.1604299516816642	0.3387379202452906
1.196666666666667	0.4656398386020156	0	0.1527867733643462	0.3288666467385823	-0.3288666467385823	0	-0	0.4656398386020156	0.1527867733643462	0.3288666467385823
1.198333333333333	0.4595829223825664	0	0.1460643188889071	0.3189593092980696	-0.3189593092980696	0	-0	0.4595829223825664	0.1460643188889071	0.3189593092980696
1.2	0.4558760815757066	0	0.1402242348999968	0.3090169943749468	-0.3090169943749468	0	-0	0.4558760815757066	0.1402242348999968	0.3090169943749468
1.201666666666667	0.4545071677361864	0	0.1352059638150721	0.2990407922560859	-0.2990407922560859	0	-0	0.4545071677361864	0.1352059638150721	0.2990407922560859
1.203333333333333	0.4554159591599666	0	0.1309286868734328	0.2890317969444714	-0.2890317969444714	0	-0	0.4554159591599666	0.1309286868734328	0.2890317969444714
1.205	0.4584970868827081	0	0.1272940089777032	0.2789911060392288	-0.2789911060392288	0	-0	0.4584970868827081	0.1272940089777032	0.2789911060392288
1.206666666666667	0.4636036652215455	0	0.1241893640102649	0.2689198206152651	-0.2689198206152651	0	-0	0.4636036652215455	0.1241893640102649	0.2689198206152651
1.208333333333333	0.4705515466985229	0	0.1214920543069108	0.2588190451025199	-0.2588190451025199	0	-0	0.4705515466985229	0.1214920543069108	0.2588190451025199
1.21	0.4791241133016313	0	0.1190737756351179	0.2486898871648546	-0.2486898871648546	0	-0	0.4791241133016313	0.1190737756351179	0.2486898871648546
1.211666666666667	0.4890775097018654	0	0.1168054257811225	0.2385334575785804	-0.2385334575785804	0	-0	0.4890775097018654	0.1168054257811225	0.2385334575785804
1.213333333333333	0.5001462192952927	0	0.1145619563227361	0.2283508701106551	-0.2283508701106551	0	-0	0.5001462192952927	0.1145619563227361	0.2283508701106551
1.215	0.5120488807985994	0	0.1122270076106542	0.2181432413965416	-0.2181432413965416	0	-0	0.5120488807985994	0.1122270076106542	0.2181432413965416
1.216666666666667	0.5244942415944168	0	0.1096970688590511	0.207911690817759	-0.207911690817759	0	-0	0.5244942415944168	0.1096970688590511	0.207911690817759
1.218333333333333	0.5371871440780828	0	0.1068849289641485	0.1976573403791256	-0.1976573403791256	0	-0	0.5371871440780828	0.1068849289641485	0.1976573403791256
1.22	0.5498344428602153	0	0.103722227531585	0.1873813145857239	-0.1873813145857239	0	-0	0.5498344428602153	0.103722227531585	0.1873813145857239
1.221666666666667	0.5621507537715568	0	0.1001609759565169	0.1770847403195823	-0.1770847403195823	0	-0	0.5621507537715568	0.1001609759565169	0.1770847403195823
1.223333333333333	0.573863940123239	0	0.09617399002073074	0.1667687467161019	-0.1667687467161019	0	-0	0.573863940123239	0.09617399002073074	0.1667687467161019
1.225	0.5847202475069151	0	0.09175425200902222	0.1564344650402303	-0.1564344650402303	0	-0	0.5847202475069151	0.09175425200902222	0.1564344650402303
1.226666666666667	0.5944890054710991	0	0.08691329497969624	0.1460830285624108	-0.1460830285624108	0	-0	0.5944890054710991	0.08691329497969624	0.1460830285624108
1.228333333333333	0.6029668225660286	0	0.0816787679043196	0.1357155724343042	-0.1357155724343042	0	-0	0.6029668225660286	0.0816787679043196	0.1357155724343042
1.23	0.609981210381691	0	0.0760913920911112	0.1253332335643038	-0.1253332335643038	0	-0	0.609981210381691	0.0760913920911112	0.1253332335643038
1.231666666666667	0.615393582174913	0	0.07020155217537806	0.114937150492866	-0.114937150492866	0	-0	0.615393582174913	0.07020155217537806	0.114937150492866
1.233333333333333	0.6191015823457859	0	0.06406577635502891	0.1045284632676526	-0.1045284632676526	0	-0	0.6191015823457859	0.06406577635502891	0.1045284632676526
1.235	0.6210407142285431	0	0.05774334987845707	0.09410831331851409	-0.09410831331851409	0	-0	0.6210407142285431	0.05774334987845707	0.09410831331851409
1.236666666666667	0.6211852452492437	0	0.05129327456481373	0.08367784333231502	-0.08367784333231502	0	-0	0.6211852452492437	0.05129327456481373	0.08367784333231502
1.238333333333334	0.6195483803102766	0	0.04477173880257548	0.07323819712763099	-0.07323819712763099	0	-0	0.6195483803102766	0.04477173880257548	0.07323819712763099
1.24	0.616181706125473	0	0.03823020207324589	0.06279051952931244	-0.06279051952931244	0	-0	0.616181706125473	0.03823020207324589	0.06279051952931244
1.241666666666667	0.6111739209845047	0	0.03171413171375434	0.05233595624294354	-0.05233595624294354	0	-0	0.6111739209845047	0.03171413171375434	0.05233595624294354
1.243333333333333	0.6046488759071581	0	0.025262363974843	0.0418756537291991	-0.0418756537291991	0	-0	0.6046488759071581	0.025262363974843	0.0418756537291991
1.245	0.59676296419566	0	0.01890700289221188	0.03141075907812754	-0.03141075907812754	0	-0	0.59676296419566	0.01890700289221188	0.03141075907812754
1.246666666666667	0.5877019068496236	0	0.01267372469535433	0.02094241988335596	-0.02094241988335596	0	-0	0.5877019068496236	0.01267372469535433	0.02094241988335596
1.248333333333334	0.5776769910228291	0	0.006582326712048468	0.01047178411624545	-0.01047178411624545	0	-0	0.5776769910228291	0.006582326712048468	0.01047178411624545
1.25	0.5669208275316695	0	0.0006473504890396682	-5.820268312445309e-016	5.820268312445309e-016	0	-0	0.5669208275316695	0.0006473504890396682	5.820268312445309e-016
1.251666666666667	0.5556827012395475	0	-0.005121380362925265	-0.01047178411624661	0.01047178411624661	0	-0	0.5556827012395475	0.005121380362925265	0.01047178411624661
1.253333333333333	0.5442235948196567	0	-0.01071843783011088	-0.02094241988335802	0.02094241988335802	0	-0	0.5442235948196567	0.01071843783011088	0.02094241988335802
1.255	0.5328109718343252	0	-0.01614276859022977	-0.03141075907812869	0.03141075907812869	0	-0	0.5328109718343252	0.01614276859022977	0.03141075907812869
1.256666666666667	0.5217134091720116	0	-0.02139800608402817	-0.04187565372920027	0.04187565372920027	0	-0	0.5217134091720116	0.02139800608402817	0.04187565372920027
1.258333333333333	0.5111951715801992	0	-0.02649308862945577	-0.05233595624294471	0.05233595624294471	0	-0	0.5111951715801992	0.02649308862945577	0.05233595624294471
1.26	0.5015108222700121	0	-0.03144310047717871	-0.0627905195293136	0.0627905195293136	0	-0	0.5015108222700121	0.03144310047717871	0.0627905195293136
1.261666666666667	0.4928999633129417	0	-0.0362702050315673	-0.07323819712763215	0.07323819712763215	0	-0	0.4928999633129417	0.0362702050315673	0.07323819712763215
1.263333333333333	0.4855821977898754	0	-0.04100450561029121	-0.08367784333231619	0.08367784333231619	0	-0	0.4855821977898754	0.04100450561029121	0.08367784333231619
1.265	0.4797524023984588	0	-0.04568465303238065	-0.09410831331851525	0.09410831331851525	0	-0	0.4797524023984588	0.04568465303238065	0.09410831331851525
1.266666666666667	0.4755763945105849	0	-0.05035802316509221	-0.1045284632676537	0.1045284632676537	0	-0	0.4755763945105849	0.05035802316509221	0.1045284632676537
1.268333333333333	0.4731870715548641	0	-0.0550803114688244	-0.1149371504928671	0.1149371504928671	0	-0	0.4731870715548641	0.0550803114688244	0.1149371504928671
1.27	0.4726810931598809	0	-0.05991443366638564	-0.125333233564305	0.125333233564305	0	-0	0.4726810931598809	0.05991443366638564	0.125333233564305
1.271666666666667	0.4741161678362896	0	-0.06492867818093856	-0.1357155724343054	0.1357155724343054	0	-0	0.4741161678362896	0.06492867818093856	0.1357155724343054
1.273333333333333	0.4775089962245809	0	-0.07019412169429157	-0.1460830285624111	0.1460830285624111	0	-0	0.4775089962245809	0.07019412169429157	0.1460830285624111
1.275	0.4828339122363741	0	-0.07578138784850948	-0.1564344650402314	0.1564344650402314	0	-0	0.4828339122363741	0.07578138784850948	0.1564344650402314
1.276666666666667	0.4900222519347355	0	-0.08175689414882892	-0.1667687467161022	0.1667687467161022	0	-0	0.4900222519347355	0.08175689414882892	0.1667687467161022
1.278333333333333	0.4989624679141859	0	-0.08817878719630401	-0.1770847403195826	0.1770847403195826	0	-0	0.4989624679141859	0.08817878719630401	0.1770847403195826
1.28	0.5095009944484309	0	-0.09509280604921333	-0.187381314585725	0.187381314585725	0	-0	0.5095009944484309	0.09509280604921333	0.187381314585725
1.281666666666667	0.5214438559791092	0	-0.1025283337750009	-0.1976573403791259	0.1976573403791259	0	-0	0.5214438559791092	0.1025283337750009	0.1976573403791259
1.283333333333333	0.5345589988351215	0	-0.1104948959233937	-0.2079116908177585	0.2079116908177585	0	-0	0.5345589988351215	0.1104948959233937	0.2079116908177585
1.285	0.5485793136167055	0	-0.1189793415789305	-0.2181432413965428	0.2181432413965428	0	-0	0.5485793136167055	0.1189793415789305	0.2181432413965428
1.286666666666667	0.5632063036686855	0	-0.1279438997459132	-0.2283508701106553	0.2283508701106553	0	-0	0.5632063036686855	0.1279438997459132	0.2283508701106553
1.288333333333333	0.5781143437170414	0	-0.1373252448615098	-0.2385334575785798	0.2385334575785798	0	-0	0.5781143437170414	0.1373252448615098	0.2385334575785798
1.29	0.5929554622580754	0	-0.147034635510208	-0.2486898871648548	0.2486898871648548	0	-0	0.5929554622580754	0.147034635510208	0.2486898871648548
1.291666666666667	0.6073645718642573	0	-0.1569591162053335	-0.2588190451025202	0.2588190451025202	0	-0	0.6073645718642573	0.1569591162053335	0.2588190451025202
1.293333333333333	0.6209650633839768	0	-0.1669637000762732	-0.2689198206152662	0.2689198206152662	0	-0	0.6209650633839768	0.1669637000762732	0.2689198206152662
1.295	0.6333746732232027	0	-0.1768943868593925	-0.2789911060392291	0.2789911060392291	0	-0	0.6333746732232027	0.1768943868593925	0.2789911060392291
1.296666666666667	0.6442115276419249	0	-0.1865818212662141	-0.2890317969444708	0.2890317969444708	0	-0	0.6442115276419249	0.1865818212662141	0.2890317969444708
1.298333333333333	0.653100264387859	0	-0.1958453657187506	-0.299040792256087	0.299040792256087	0	-0	0.653100264387859	0.1958453657187506	0.299040792256087
1.3	0.6596781301061704	0	-0.2044973509289737	-0.3090169943749471	0.3090169943749471	0	-0	0.6596781301061704	0.2044973509289737	0.3090169943749471
1.301666666666667	0.6636009518581635	0	-0.2123472781809475	-0.318959309298069	0.318959309298069	0	-0	0.6636009518581635	0.2123472781809475	0.318959309298069
1.303333333333333	0.6645488827727865	0	-0.219205776753825	-0.3288666467385834	0.3288666467385834	0	-0	0.6645488827727865	0.219205776753825	0.3288666467385834
1.305	0.6622318253278313	0	-0.2248881651699971	-0.3387379202452909	0.3387379202452909	0	-0	0.6622318253278313	0.2248881651699971	0.3387379202452909
1.306666666666667	0.656394440964474	0	-0.2292175208628809	-0.3485720473218158	0.3485720473218158	0	-0	0.656394440964474	0.2292175208628809	0.3485720473218158
1.308333333333333	0.6468206615974902	0	-0.2320272234680132	-0.3583679495453003	0.3583679495453003	0	-0	0.6468206615974902	0.2320272234680132	0.3583679495453003
1.31	0.6333376269798531	0	-0.2331629959219149	-0.3681245526846773	0.3681245526846773	0	-0	0.6333376269798531	0.2331629959219149	0.3681245526846773
1.311666666666667	0.6158189816694301	0	-0.2324845188496235	-0.3778407868184676	0.3778407868184676	0	-0	0.6158189816694301	0.2324845188496235	0.3778407868184676
1.313333333333333	0.5941874763538476	0	-0.2298667321529793	-0.3875155864521028	0.3875155864521028	0	-0	0.5941874763538476	0.2298667321529793	0.3875155864521028
1.315	0.5684168303184655	0	-0.2252009594863369	-0.3971478906347798	0.3971478906347798	0	-0	0.5684168303184655	0.2252009594863369	0.3971478906347798
1.316666666666667	0.5385328246713957	0	-0.2183959943964056	-0.4067366430758004	0.4067366430758004	0	-0	0.5385328246713957	0.2183959943964056	0.4067366430758004
1.318333333333333	0.5046136093303564	0	-0.2093792712409526	-0.4162807922604008	0.4162807922604008	0	-0	0.5046136093303564	0.2093792712409526	0.4162807922604008
1.32	0.4667892204776579	0	-0.1980982114806906	-0.4257792915650717	0.4257792915650717	0	-0	0.4667892204776579	0.1980982114806906	0.4257792915650717
1.321666666666667	0.4252403189423056	0	-0.1845217902189815	-0.4352310993723276	0.4352310993723276	0	-0	0.4252403189423056	0.1845217902189815	0.4352310993723276
1.323333333333333	0.3801961735095408	0	-0.1686423139978507	-0.444635179184927	0.444635179184927	0	-0	0.3801961735095408	0.1686423139978507	0.444635179184927
1.325	0.3319319262280081	0	-0.1504773447814262	-0.4539904997395473	0.4539904997395473	0	-0	0.3319319262280081	0.1504773447814262	0.4539904997395473
1.326666666666667	0.280765189130479	0	-0.1300716529869809	-0.4632960351198617	0.4632960351198617	0	-0	0.280765189130479	0.1300716529869809	0.4632960351198617
1.328333333333333	0.2270520331661308	0	-0.107499040230825	-0.4725507648690533	0.4725507648690533	0	-0	0.2270520331661308	0.107499040230825	0.4725507648690533
1.33	0.1711824403390433	0	-0.08286384507123998	-0.4817536741017156	0.4817536741017156	0	-0	0.1711824403390433	0.08286384507123998	0.4817536741017156
1.331666666666667	0.1135752988599734	0	-0.05630193593918387	-0.4909037536151406	0.4909037536151406	0	-0	0.1135752988599734	0.05630193593918387	0.4909037536151406
1.333333333333333	0.05467302837477919	0	-0.02798100633059424	-0.4999999999999992	0.4999999999999992	0	-0	0.05467302837477919	0.02798100633059424	0.4999999999999992
1.335	-0.005064072107825381	0	0.001899982113886389	-0.5090414157503714	0.5090414157503714	0	-0	0.005064072107825381	0.001899982113886389	0.5090414157503714
1.336666666666667	-0.06516365721094224	0	0.03311231507298371	-0.5180270093731298	0.5180270093731298	0	-0	0.06516365721094224	0.03311231507298371	0.5180270093731298
1.338333333333333	-0.1251472508466958	0	0.06540004469058885	-0.5269557954966766	0.5269557954966766	0	-0	0.1251472508466958	0.06540004469058885	0.5269557954966766
1.34	-0.1845361463001061	0	0.09848348831636639	-0.5358267949789967	0.5358267949789967	0	-0	0.1845361463001061	0.09848348831636639	0.5358267949789967
1.341666666666667	-0.2428571944258884	0	0.1320636118734766	-0.5446390350150265	0.5446390350150265	0	-0	0.2428571944258884	0.1320636118734766	0.5446390350150265
1.343333333333333	-0.2996483874176712	0	0.1658271368740891	-0.5533915492433445	0.5533915492433445	0	-0	0.2996483874176712	0.1658271368740891	0.5533915492433445
1.345	-0.3544641511478055	0	0.1994521551021176	-0.5620833778521305	0.5620833778521305	0	-0	0.3544641511478055	0.1994521551021176	0.5620833778521305
1.346666666666667	-0.4068802662573055	0	0.2326139961518956	-0.570713567684431	0.570713567684431	0	-0	0.4068802662573055	0.2326139961518956	0.570713567684431
1.348333333333333	-0.4564983468420988	0	0.2649910740278681	-0.5792811723426791	0.5792811723426791	0	-0	0.4564983468420988	0.2649910740278681	0.5792811723426791
1.35	-0.5029498155448383	0	0.2962704417084757	-0.5877852522924729	0.5877852522924729	0	-0	0.5029498155448383	0.2962704417084757	0.5877852522924729
1.351666666666667	-0.5458993249045766	0	0.3261528067708213	-0.596224874965615	0.596224874965615	0	-0	0.5458993249045766	0.3261528067708213	0.596224874965615
1.353333333333333	-0.5850475867002997	0	0.3543568046715689	-0.6045991148623749	0.6045991148623749	0	-0	0.5850475867002997	0.3543568046715689	0.6045991148623749
1.355	-0.6201335834912901	0	0.3806223851026775	-0.612907053652976	0.612907053652976	0	-0	0.6201335834912901	0.3806223851026775	0.612907053652976
1.356666666666667	-0.6509361493379621	0	0.4047132356018301	-0.6211477802783109	0.6211477802783109	0	-0	0.6509361493379621	0.4047132356018301	0.6211477802783109
1.358333333333333	-0.67727491950496	0	0.4264182390270861	-0.6293203910498374	0.6293203910498374	0	-0	0.67727491950496	0.4264182390270861	0.6293203910498374
1.36	-0.6990106615272869	0	0.4455520310562891	-0.6374239897486892	0.6374239897486892	0	-0	0.6990106615272869	0.4455520310562891	0.6374239897486892
1.361666666666667	-0.716045012088996	0	0.4619547843503505	-0.6454576877239508	0.6454576877239508	0	-0	0.716045012088996	0.4619547843503505	0.6454576877239508
1.363333333333334	-0.7283196554630459	0	0.4754913921787819	-0.6534206039901053	0.6534206039901053	0	-0	0.7283196554630459	0.4754913921787819	0.6534206039901053
1.365	-0.7358149895482472	0	0.4860502523441506	-0.6613118653236513	0.6613118653236513	0	-0	0.7358149895482472	0.4860502523441506	0.6613118653236513
1.366666666666667	-0.738548334595586	0	0.4935418601574131	-0.6691306063588585	0.6691306063588585	0	-0	0.738548334595586	0.4935418601574131	0.6691306063588585
1.368333333333333	-0.7365717473501345	0	0.4978974069823147	-0.6768759696826604	0.6768759696826604	0	-0	0.7365717473501345	0.4978974069823147	0.6768759696826604
1.37	-0.7299695093870204	0	0.4990675504153413	-0.6845471059286879	0.6845471059286879	0	-0	0.7299695093870204	0.4990675504153413	0.6845471059286879
1.371666666666667	-0.7188553627670664	0	0.4970214771755255	-0.6921431738704069	0.6921431738704069	0	-0	0.7188553627670664	0.4970214771755255	0.6921431738704069
1.373333333333334	-0.7033695686950823	0	0.4917463252875265	-0.699663340513365	0.699663340513365	0	-0	0.7033695686950823	0.4917463252875265	0.699663340513365
1.375	-0.6836758655875069	0	0.4832469740436439	-0.7071067811865479	0.7071067811865479	0	-0	0.6836758655875069	0.4832469740436439	0.7071067811865479
1.376666666666667	-0.6599584018441966	0	0.4715461546719554	-0.7144726796328033	0.7144726796328033	0	-0	0.6599584018441966	0.4715461546719554	0.7144726796328033
1.378333333333333	-0.6324187157118303	0	0.4566847874016901	-0.7217602280983617	0.7217602280983617	0	-0	0.6324187157118303	0.4566847874016901	0.7217602280983617
1.38	-0.6012728300051884	0	0.4387224165447645	-0.7289686274214118	0.7289686274214118	0	-0	0.6012728300051884	0.4387224165447645	0.7289686274214118
1.381666666666667	-0.5667485232387183	0	0.417737597722616	-0.7360970871197341	0.7360970871197341	0	-0	0.5667485232387183	0.417737597722616	0.7360970871197341
1.383333333333334	-0.529082831072601	0	0.3938280921177169	-0.7431448254773936	0.7431448254773936	0	-0	0.529082831072601	0.3938280921177169	0.7431448254773936
1.385	-0.48851982308696	0	0.3671107413562952	-0.7501110696304597	0.7501110696304597	0	-0	0.48851982308696	0.3671107413562952	0.7501110696304597
1.386666666666667	-0.4453086899861519	0	0.3377209311816933	-0.7569950556517562	0.7569950556517562	0	-0	0.4453086899861519	0.3377209311816933	0.7569950556517562
1.388333333333333	-0.3997021656480436	0	0.3058115986396698	-0.7637960286346426	0.7637960286346426	0	-0	0.3997021656480436	0.3058115986396698	0.7637960286346426
1.39	-0.3519552972353748	0	0.2715517909750054	-0.7705132427757893	0.7705132427757893	0	-0	0.3519552972353748	0.2715517909750054	0.7705132427757893
1.391666666666667	-0.3023245651553316	0	0.2351248389819904	-0.7771459614569705	0.7771459614569705	0	-0	0.3023245651553316	0.2351248389819904	0.7771459614569705
1.393333333333333	-0.251067343273386	0	0.1967262571451478	-0.7836934573258401	0.7836934573258401	0	-0	0.251067343273386	0.1967262571451478	0.7836934573258401
1.395	-0.198441678742474	0	0.156561521984916	-0.7901550123756903	0.7901550123756903	0	-0	0.198441678742474	0.156561521984916	0.7901550123756903
1.396666666666667	-0.1447063603763456	0	0.1148439040374529	-0.7965299180241958	0.7965299180241958	0	-0	0.1447063603763456	0.1148439040374529	0.7965299180241958
1.398333333333333	-0.09012123494106263	0	0.07179253478613389	-0.8028174751911147	0.8028174751911147	0	-0	0.09012123494106263	0.07179253478613389	0.8028174751911147
1.4	-0.03494772230667323	0	0.02763087637137886	-0.8090169943749472	0.8090169943749472	0	-0	0.03494772230667323	0.02763087637137886	0.8090169943749472
1.401666666666667	0.02055052668758127	0	-0.01741427026615034	-0.8151277957285537	0.8151277957285537	0	-0	0.02055052668758127	0.01741427026615034	0.8151277957285537
1.403333333333333	0.07610689135637262	0	-0.06311313140526723	-0.8211492091337041	0.8211492091337041	0	-0	0.07610689135637262	0.06311313140526723	0.8211492091337041
1.405	0.1314510268481748	0	-0.1092326733902759	-0.8270805742745615	0.8270805742745615	0	-0	0.1314510268481748	0.1092326733902759	0.8270805742745615
1.406666666666667	0.1863081620121426	0	-0.1555357013269235	-0.8329212407100998	0.8329212407100998	0	-0	0.1863081620121426	0.1555357013269235	0.8329212407100998
1.408333333333333	0.2403985172646233	0	-0.2017794490549135	-0.8386705679454241	0.8386705679454241	0	-0	0.2403985172646233	0.2017794490549135	0.8386705679454241
1.41	0.2934369085406728	0	-0.2477138258957429	-0.8443279255020147	0.8443279255020147	0	-0	0.2934369085406728	0.2477138258957429	0.8443279255020147
1.411666666666667	0.3451325997936679	0	-0.2930795335387421	-0.8498926929868641	0.8498926929868641	0	-0	0.3451325997936679	0.2930795335387421	0.8498926929868641
1.413333333333333	0.395189461048734	0	-0.3376062972767707	-0.8553642601605065	0.8553642601605065	0	-0	0.395189461048734	0.3376062972767707	0.8553642601605065
1.415	0.443306481827472	0	-0.3810114663692206	-0.8607420270039432	0.8607420270039432	0	-0	0.443306481827472	0.3810114663692206	0.8607420270039432
1.416666666666667	0.4891786809889634	0	-0.4229992271898033	-0.8660254037844388	0.8660254037844388	0	-0	0.4891786809889634	0.4229992271898033	0.8660254037844388
1.418333333333333	0.5324984438613379	0	-0.4632606406110006	-0.8712138111201893	0.8712138111201893	0	-0	0.5324984438613379	0.4632606406110006	0.8712138111201893
1.42	0.5729573061909864	0	-0.5014746643396915	-0.876306680043863	0.876306680043863	0	-0	0.5729573061909864	0.5014746643396915	0.876306680043863
1.421666666666667	0.6102481921655513	0	-0.5373102559145727	-0.8813034520649923	0.8813034520649923	0	-0	0.6102481921655513	0.5373102559145727	0.8813034520649923
1.423333333333333	0.6440681008503502	0	-0.5704295783759951	-0.8862035792312144	0.8862035792312144	0	-0	0.6440681008503502	0.5704295783759951	0.8862035792312144
1.425	0.6741212221138038	0	-0.6004922545666144	-0.8910065241883681	0.8910065241883681	0	-0	0.6741212221138038	0.6004922545666144	0.8910065241883681
1.426666666666667	0.7001224498166119	0	-0.6271605441292318	-0.8957117602394128	0.8957117602394128	0	-0	0.7001224498166119	0.6271605441292318	0.8957117602394128
1.428333333333333	0.7218012470189512	0	-0.6501052555986236	-0.9003187714021932	0.9003187714021932	0	-0	0.7218012470189512	0.6501052555986236	0.9003187714021932
1.43	0.738905805536047	0	-0.6690121595768906	-0.9048270524660197	0.9048270524660197	0	-0	0.738905805536047	0.6690121595768906	0.9048270524660197
1.431666666666667	0.751207430653266	0	-0.6835886413847816	-0.9092361090470684	0.9092361090470684	0	-0	0.751207430653266	0.6835886413847816	0.9092361090470684
1.433333333333333	0.758505071490565	0	-0.6935703245287712	-0.9135454576426005	0.9135454576426005	0	-0	0.758505071490565	0.6935703245287712	0.9135454576426005
1.435	0.7606299086541157	0	-0.698727409593407	-0.9177546256839813	0.9177546256839813	0	-0	0.7606299086541157	0.698727409593407	0.9177546256839813
1.436666666666667	0.7574499036735104	0	-0.6988705046319886	-0.9218631515885003	0.9218631515885003	0	-0	0.7574499036735104	0.6988705046319886	0.9218631515885003
1.438333333333333	0.748874209505678	0	-0.6938557689870665	-0.925870584809995	0.925870584809995	0	-0	0.748874209505678	0.6938557689870665	0.925870584809995
1.44	0.7348573382620174	0	-0.6835892476547571	-0.9297764858882515	0.9297764858882515	0	-0	0.7348573382620174	0.6835892476547571	0.9297764858882515
1.441666666666667	0.7154029814107316	0	-0.6680303319919321	-0.9335804264972015	0.9335804264972015	0	-0	0.7154029814107316	0.6680303319919321	0.9335804264972015
1.443333333333333	0.6905673791027712	0	-0.6471943387717075	-0.9372819894918917	0.9372819894918917	0	-0	0.6905673791027712	0.6471943387717075	0.9372819894918917
1.445	0.6604621389991066	0	-0.6211542477822315	-0.9408807689542255	0.9408807689542255	0	-0	0.6604621389991066	0.6211542477822315	0.9408807689542255
1.446666666666667	0.6252564110209621	0	-0.590041673795616	-0.9443763702374808	0.9443763702374808	0	-0	0.6252564110209621	0.590041673795616	0.9443763702374808
1.448333333333333	0.585178332734383	0	-0.5540471687150518	-0.9477684100095858	0.9477684100095858	0	-0	0.585178332734383	0.5540471687150518	0.9477684100095858
1.45	0.5405156704975377	0	-0.5134199526966268	-0.9510565162951534	0.9510565162951534	0	-0	0.5405156704975377	0.5134199526966268	0.9510565162951534
1.451666666666667	0.4916155938773543	0	-0.4684671595717096	-0.9542403285162766	0.9542403285162766	0	-0	0.4916155938773543	0.4684671595717096	0.9542403285162766
1.453333333333333	0.4388835349703121	0	-0.4195526543103982	-0.9573194975320674	0.9573194975320674	0	-0	0.4388835349703121	0.4195526543103982	0.9573194975320674
1.455	0.3827810998886623	0	-0.3670954424731711	-0.960293685676943	0.960293685676943	0	-0	0.3827810998886623	0.3670954424731711	0.960293685676943
1.456666666666667	0.3238230165100422	0	-0.3115676486590965	-0.9631625667976583	0.9631625667976583	0	-0	0.3238230165100422	0.3115676486590965	0.9631625667976583
1.458333333333333	0.262573120317124	0	-0.2534919985686475	-0.9659258262890683	0.9659258262890683	0	-0	0.262573120317124	0.2534919985686475	0.9659258262890683
1.46	0.1996393984322679	0	-0.1934387031927887	-0.968583161128631	0.968583161128631	0	-0	0.1996393984322679	0.1934387031927887	0.968583161128631
1.461666666666667	0.1356681304206542	0	-0.1320216189982087	-0.9711342799096362	0.9711342799096362	0	-0	0.1356681304206542	0.1320216189982087	0.9711342799096362
1.463333333333333	0.07133718272478154	0	-0.06989354888360576	-0.9735789028731602	0.9735789028731602	0	-0	0.07133718272478154	0.06989354888360576	0.9735789028731602
1.465	0.007348531331949413	0	-0.007740557681385234	-0.9759167619387472	0.9759167619387472	0	-0	0.007348531331949413	0.007740557681385234	0.9759167619387472
1.466666666666667	-0.05557989590172716	0	0.05372479619952119	-0.9781476007338057	0.9781476007338057	0	-0	0.05557989590172716	0.05372479619952119	0.9781476007338057
1.468333333333333	-0.1167229502952507	0	0.1137713659491375	-0.9802711746217218	0.9802711746217218	0	-0	0.1167229502952507	0.1137713659491375	0.9802711746217218
1.47	-0.1753574458298368	0	0.171658451280242	-0.9822872507286885	0.9822872507286885	0	-0	0.1753574458298368	0.171658451280242	0.9822872507286885
1.471666666666667	-0.2307716621131528	0	0.2266458860281403	-0.984195607969242	0.984195607969242	0	-0	0.2307716621131528	0.2266458860281403	0.984195607969242
1.473333333333333	-0.2822750239929709	0	0.2780050271374989	-0.9859960370705049	0.9859960370705049	0	-0	0.2822750239929709	0.2780050271374989	0.9859960370705049
1.475	-0.3292078075420656	0	0.3250304216812966	-0.9876883405951378	0.9876883405951378	0	-0	0.3292078075420656	0.3250304216812966	0.9876883405951378
1.476666666666667	-0.3709507172840798	0	0.3670518650081258	-0.9892723329629883	0.9892723329629883	0	-0	0.3709507172840798	0.3670518650081258	0.9892723329629883
1.478333333333333	-0.4069341774144878	0	0.403446513843021	-0.9907478404714435	0.9907478404714435	0	-0	0.4069341774144878	0.403446513843021	0.9907478404714435
1.48	-0.4366471804778701	0	0.4336506877757496	-0.9921147013144779	0.9921147013144779	0	-0	0.4366471804778701	0.4336506877757496	0.9921147013144779
1.481666666666667	-0.4596455405245176	0	0.4571709840599459	-0.9933727656003963	0.9933727656003963	0	-0	0.4596455405245176	0.4571709840599459	0.9933727656003963
1.483333333333333	-0.4755594041628161	0	0.4735943451267033	-0.9945218953682733	0.9945218953682733	0	-0	0.4755594041628161	0.4735943451267033	0.9945218953682733
1.485	-0.484099882070736	0	0.4825967547980919	-0.99556196460308	0.99556196460308	0	-0	0.484099882070736	0.4825967547980919	0.99556196460308
1.486666666666667	-0.4850646752981254	0	0.4839502950648115	-0.9964928592495043	0.9964928592495043	0	-0	0.4850646752981254	0.4839502950648115	0.9964928592495043
1.488333333333334	-0.4783425848977898	0	0.4775283660142813	-0.9973144772244581	0.9973144772244581	0	-0	0.4783425848977898	0.4775283660142813	0.9973144772244581
1.49	-0.4639168098358243	0	0.463308951382932	-0.9980267284282716	0.9980267284282716	0	-0	0.4639168098358243	0.463308951382932	0.9980267284282716
1.491666666666667	-0.4418669564746793	0	0.4413758948964571	-0.9986295347545738	0.9986295347545738	0	-0	0.4418669564746793	0.4413758948964571	0.9986295347545738
1.493333333333333	-0.4123697028816621	0	0.4119182316089731	-0.9991228300988584	0.9991228300988584	0	-0	0.4123697028816621	0.4119182316089731	0.9991228300988584
1.495	-0.3756980824438614	0	0.3752276879344006	-0.9995065603657316	0.9995065603657316	0	-0	0.3756980824438614	0.3752276879344006	0.9995065603657316
1.496666666666667	-0.3322193733946667	0	0.3316945191325577	-0.9997806834748455	0.9997806834748455	0	-0	0.3322193733946667	0.3316945191325577	0.9997806834748455
1.498333333333334	-0.2823916034848996	0	0.2818018903347316	-0.9999451693655121	0.9999451693655121	0	-0	0.2823916034848996	0.2818018903347316	0.9999451693655121
1.5	-0.2267587017594461	0	0.2261190252390637	-1	1	0	-0	0.2267587017594461	0.2261190252390637	1
1.501666666666667	-0.1659443518207511	0	0.1652933457584837	-0.9999451693655121	0.9999451693655121	0	-0	0.1659443518207511	0.1652933457584837	0.9999451693655121
1.503333333333333	-0.1006446226703028	0	0.100041808380363	-0.9997806834748455	0.9997806834748455	0	-0	0.1006446226703028	0.100041808380363	0.9997806834748455
1.505	-0.03161947382671489	0	0.03114161258776234	-0.9995065603657316	0.9995065603657316	0	-0	0.03161947382671489	0.03114161258776234	0.9995065603657316
1.506666666666667	0.04031674944814398	0	-0.04057958165390664	-0.9991228300988583	0.9991228300988583	0	-0	0.04031674944814398	0.04057958165390664	0.9991228300988583
1.508333333333334	0.1143056976713074	0	-0.1142538310426996	-0.9986295347545738	0.9986295347545738	0	-0	0.1143056976713074	0.1142538310426996	0.9986295347545738
1.51	0.1894561270871882	0	-0.1889834218463257	-0.9980267284282716	0.9980267284282716	0	-0	0.1894561270871882	0.1889834218463257	0.9980267284282716
1.511666666666667	0.2648555769504722	0	-0.2638516887679275	-0.9973144772244581	0.9973144772244581	0	-0	0.2648555769504722	0.2638516887679275	0.9973144772244581
1.513333333333333	0.3395824429206951	0	-0.3379341266656077	-0.9964928592495044	0.9964928592495044	0	-0	0.3395824429206951	0.3379341266656077	0.9964928592495044
1.515	0.4127182680367533	0	-0.4103097838083219	-0.9955619646030801	0.9955619646030801	0	-0	0.4127182680367533	0.4103097838083219	0.9955619646030801
1.516666666666667	0.4833600683837212	0	-0.4800729114565233	-0.9945218953682733	0.9945218953682733	0	-0	0.4833600683837212	0.4800729114565233	0.9945218953682733
1.518333333333334	0.5506325092394448	0	-0.5463448160441635	-0.9933727656003964	0.9933727656003964	0	-0	0.5506325092394448	0.5463448160441635	0.9933727656003964
1.52	0.6136997492173728	0	-0.6082858199158745	-0.9921147013144778	0.9921147013144778	0	-0	0.6136997492173728	0.6082858199158745	0.9921147013144778
1.521666666666667	0.6717767746729423	0	-0.6651071887099138	-0.9907478404714436	0.9907478404714436	0	-0	0.6717767746729423	0.6651071887099138	0.9907478404714436
1.523333333333333	0.7241400543273805	0	-0.7160828333805185	-0.9892723329629884	0.9892723329629884	0	-0	0.7241400543273805	0.7160828333805185	0.9892723329629884
1.525	0.7701373545466186	0	-0.7605605483305738	-0.9876883405951377	0.9876883405951377	0	-0	0.7701373545466186	0.7605605483305738	0.9876883405951377
1.526666666666667	0.8091965688063673	0	-0.7979725098961012	-0.985996037070505	0.985996037070505	0	-0	0.8091965688063673	0.7979725098961012	0.985996037070505
1.528333333333333	0.8408334303440405	0	-0.8278447365326903	-0.9841956079692421	0.9841956079692421	0	-0	0.8408334303440405	0.8278447365326903	0.9841956079692421
1.53	0.8646579945698165	0	-0.8498052073475451	-0.9822872507286886	0.9822872507286886	0	-0	0.8646579945698165	0.8498052073475451	0.9822872507286886
1.531666666666667	0.8803797971730265	0	-0.8635903513394337	-0.9802711746217219	0.9802711746217219	0	-0	0.8803797971730265	0.8635903513394337	0.9802711746217219
1.533333333333333	0.8878116146767442	0	-0.8690496562324918	-0.9781476007338058	0.9781476007338058	0	-0	0.8878116146767442	0.8690496562324918	0.9781476007338058
1.535	0.8868717761005487	0	-0.8661482015658096	-0.9759167619387473	0.9759167619387473	0	-0	0.8868717761005487	0.8661482015658096	0.9759167619387473
1.536666666666667	0.877584997010036	0	-0.8549669923599625	-0.9735789028731604	0.9735789028731604	0	-0	0.877584997010036	0.8549669923599625	0.9735789028731604
1.538333333333333	0.860081730173843	0	-0.8357010523329444	-0.9711342799096359	0.9711342799096359	0	-0	0.860081730173843	0.8357010523329444	0.9711342799096359
1.54	0.8345960499246219	0	-0.8086553233120003	-0.9685831611286311	0.9685831611286311	0	-0	0.8345960499246219	0.8086553233120003	0.9685831611286311
1.541666666666667	0.8014621097444682	0	-0.7742385036874694	-0.9659258262890684	0.9659258262890684	0	-0	0.8014621097444682	0.7742385036874694	0.9659258262890684
1.543333333333333	0.761109234194789	0	-0.7329550370581661	-0.963162566797658	0.963162566797658	0	-0	0.761109234194789	0.7329550370581661	0.963162566797658
1.545	0.7140557267308337	0	-0.6853955268760139	-0.9602936856769432	0.9602936856769432	0	-0	0.7140557267308337	0.6853955268760139	0.9602936856769432
1.546666666666667	0.6609014938523744	0	-0.6322258993672351	-0.9573194975320675	0.9573194975320675	0	-0	0.6609014938523744	0.6322258993672351	0.9573194975320675
1.548333333333333	0.602319603144773	0	-0.5741756623675788	-0.9542403285162768	0.9542403285162768	0	-0	0.602319603144773	0.5741756623675788	0.9542403285162768
1.55	0.5390469077947129	0	-0.5120256109217555	-0.9510565162951536	0.9510565162951536	0	-0	0.5390469077947129	0.5120256109217555	0.9510565162951536
1.551666666666667	0.4718738828975632	0	-0.4465953124852547	-0.947768410009586	0.947768410009586	0	-0	0.4718738828975632	0.4465953124852547	0.947768410009586
1.553333333333333	0.4016338291269266	0	-0.378730668103165	-0.944376370237481	0.944376370237481	0	-0	0.4016338291269266	0.378730668103165	0.944376370237481
1.555	0.3291916069752927	0	-0.3092917953601791	-0.9408807689542257	0.9408807689542257	0	-0	0.3291916069752927	0.3092917953601791	0.9408807689542257
1.556666666666667	0.2554320697089485	0	-0.239141419657508	-0.9372819894918913	0.9372819894918913	0	-0	0.2554320697089485	0.239141419657508	0.9372819894918913
1.558333333333333	0.1812483653695199	0	-0.1691338985157489	-0.9335804264972017	0.9335804264972017	0	-0	0.1812483653695199	0.1691338985157489	0.9335804264972017
1.56	0.1075302776058741	0	-0.1001049451533507	-0.9297764858882517	0.9297764858882517	0	-0	0.1075302776058741	0.1001049451533507	0.9297764858882517
1.561666666666667	0.03515277188764706	0	-0.03286206797102412	-0.9258705848099946	0.9258705848099946	0	-0	0.03515277188764706	0.03286206797102412	0.9258705848099946
1.563333333333333	-0.03503509216536339	0	0.03182429392078001	-0.9218631515885006	0.9218631515885006	0	-0	0.03503509216536339	0.03182429392078001	0.9218631515885006
1.565	-0.1022207298634771	0	0.09322897960010008	-0.9177546256839815	0.9177546256839815	0	-0	0.1022207298634771	0.09322897960010008	0.9177546256839815
1.566666666666667	-0.1656379399841548	0	0.1506797038707074	-0.9135454576426008	0.9135454576426008	0	-0	0.1656379399841548	0.1506797038707074	0.9135454576426008
1.568333333333333	-0.2245760233798205	0	0.2035640754200026	-0.9092361090470688	0.9092361090470688	0	-0	0.2245760233798205	0.2035640754200026	0.9092361090470688
1.57	-0.2783879966360525	0	0.2513360420014092	-0.9048270524660192	0.9048270524660192	0	-0	0.2783879966360525	0.2513360420014092	0.9048270524660192
1.571666666666667	-0.3264978016510314	0	0.2935217342068432	-0.9003187714021935	0.9003187714021935	0	-0	0.3264978016510314	0.2935217342068432	0.9003187714021935
1.573333333333333	-0.3684064291312326	0	0.3297246404027909	-0.8957117602394131	0.8957117602394131	0	-0	0.3684064291312326	0.3297246404027909	0.8957117602394131
1.575	-0.403696892047462	0	0.3596300078489348	-0.8910065241883677	0.8910065241883677	0	-0	0.403696892047462	0.3596300078489348	0.8910065241883677
1.576666666666667	-0.4320380037525782	0	0.3830083343921243	-0.8862035792312147	0.8862035792312147	0	-0	0.4320380037525782	0.3830083343921243	0.8862035792312147
1.578333333333333	-0.453186934407637	0	0.3997177962469972	-0.8813034520649926	0.8813034520649926	0	-0	0.453186934407637	0.3997177962469972	0.8813034520649926
1.58	-0.4669905382790077	0	0.4097054538721454	-0.8763066800438635	0.8763066800438635	0	-0	0.4669905382790077	0.4097054538721454	0.8763066800438635
1.581666666666667	-0.4733854630456105	0	0.4130070918908608	-0.8712138111201896	0.8712138111201896	0	-0	0.4733854630456105	0.4130070918908608	0.8712138111201896
1.583333333333333	-0.4723970701962276	0	0.4097455806489	-0.8660254037844392	0.8660254037844392	0	-0	0.4723970701962276	0.4097455806489	0.8660254037844392
1.585	-0.4641372126232831	0	0.4001276947545884	-0.8607420270039435	0.8607420270039435	0	-0	0.4641372126232831	0.4001276947545884	0.8607420270039435
1.586666666666667	-0.4488009313754852	0	0.384439384494747	-0.8553642601605069	0.8553642601605069	0	-0	0.4488009313754852	0.384439384494747	0.8553642601605069
1.588333333333333	-0.4266621479874108	0	0.3630395646359103	-0.8498926929868637	0.8498926929868637	0	-0	0.4266621479874108	0.3630395646359103	0.8498926929868637
1.59	-0.3980684416592639	0	0.3363525561129768	-0.8443279255020151	0.8443279255020151	0	-0	0.3980684416592639	0.3363525561129768	0.8443279255020151
1.591666666666667	-0.3634350116468121	0	0.3048593833705135	-0.8386705679454244	0.8386705679454244	0	-0	0.3634350116468121	0.3048593833705135	0.8386705679454244
1.593333333333333	-0.3232379344062939	0	0.2690881877267708	-0.8329212407100992	0.8329212407100992	0	-0	0.3232379344062939	0.2690881877267708	0.8329212407100992
1.595	-0.2780068322241604	0	0.2296040599050232	-0.8270805742745619	0.8270805742745619	0	-0	0.2780068322241604	0.2296040599050232	0.8270805742745619
1.596666666666667	-0.2283170751855282	0	0.1869986189137178	-0.8211492091337045	0.8211492091337045	0	-0	0.2283170751855282	0.1869986189137178	0.8211492091337045
1.598333333333333	-0.1747816413733728	0	0.1418796674997931	-0.8151277957285541	0.8151277957285541	0	-0	0.1747816413733728	0.1418796674997931	0.8151277957285541
1.6	-0.1180427611538778	0	0.09486123607055133	-0.8090169943749477	0.8090169943749477	0	-0	0.1180427611538778	0.09486123607055133	0.8090169943749477
1.601666666666667	-0.05876347033781426	0	0.04655428882412117	-0.8028174751911151	0.8028174751911151	0	-0	0.05876347033781426	0.04655428882412117	0.8028174751911151
1.603333333333333	0.002380806007919024	0	-0.002441688825980599	-0.7965299180241963	0.7965299180241963	0	-0	0.002380806007919024	0.002441688825980599	0.7965299180241963
1.605	0.06471052218101415	0	-0.05154606880614343	-0.7901550123756907	0.7901550123756907	0	-0	0.06471052218101415	0.05154606880614343	0.7901550123756907
1.606666666666667	0.1275500225392811	0	-0.1002033444519032	-0.7836934573258394	0.7836934573258394	0	-0	0.1275500225392811	0.1002033444519032	0.7836934573258394
1.608333333333333	0.1902351920152877	0	-0.1478882715260974	-0.7771459614569709	0.7771459614569709	0	-0	0.1902351920152877	0.1478882715260974	0.7771459614569709
1.61	0.2521206536546612	0	-0.1941099430445712	-0.7705132427757897	0.7705132427757897	0	-0	0.2521206536546612	0.1941099430445712	0.7705132427757897
1.611666666666667	0.3125864310007094	0	-0.2384149083206874	-0.7637960286346419	0.7637960286346419	0	-0	0.3125864310007094	0.2384149083206874	0.7637960286346419
1.613333333333334	0.3710440047098948	0	-0.2803894841616	-0.7569950556517566	0.7569950556517566	0	-0	0.3710440047098948	0.2803894841616	0.7569950556517566
1.615	0.4269417050647021	0	-0.3196614251015464	-0.7501110696304601	0.7501110696304601	0	-0	0.4269417050647021	0.3196614251015464	0.7501110696304601
1.616666666666667	0.4797693948236008	0	-0.3559011192507853	-0.7431448254773941	0.7431448254773941	0	-0	0.4797693948236008	0.3559011192507853	0.7431448254773941
1.618333333333333	0.5290624098817581	0	-0.3888224579781502	-0.7360970871197346	0.7360970871197346	0	-0	0.5290624098817581	0.3888224579781502	0.7360970871197346
1.62	0.574404738283087	0	-0.4181834941892462	-0.7289686274214111	0.7289686274214111	0	-0	0.574404738283087	0.4181834941892462	0.7289686274214111
1.621666666666667	0.6154314310027426	0	-0.4437869598114461	-0.7217602280983622	0.7217602280983622	0	-0	0.6154314310027426	0.4437869598114461	0.7217602280983622
1.623333333333334	0.6518302503977047	0	-0.465480663640205	-0.7144726796328038	0.7144726796328038	0	-0	0.6518302503977047	0.465480663640205	0.7144726796328038
1.625	0.6833425741032487	0	-0.4831577417683867	-0.7071067811865471	0.7071067811865471	0	-0	0.6833425741032487	0.4831577417683867	0.7071067811865471
1.626666666666667	0.7097635832526149	0	-0.4967566900920011	-0.6996633405133655	0.6996633405133655	0	-0	0.7097635832526149	0.4967566900920011	0.6996633405133655
1.628333333333333	0.7309417740524236	0	-0.5062610768215602	-0.6921431738704074	0.6921431738704074	0	-0	0.7309417740524236	0.5062610768215602	0.6921431738704074
1.63	0.7467778408146495	0	-0.5116988162684337	-0.6845471059286884	0.6845471059286884	0	-0	0.7467778408146495	0.5116988162684337	0.6845471059286884
1.631666666666667	0.7572229864071833	0	-0.5131408855658253	-0.6768759696826609	0.6768759696826609	0	-0	0.7572229864071833	0.5131408855658253	0.6768759696826609
1.633333333333334	0.7622767226431922	0	-0.5106993837605612	-0.6691306063588589	0.6691306063588589	0	-0	0.7622767226431922	0.5106993837605612	0.6691306063588589
1.635	0.7619842283135473	0	-0.5045248663677004	-0.6613118653236518	0.6613118653236518	0	-0	0.7619842283135473	0.5045248663677004	0.6613118653236518
1.636666666666667	0.7564333363309544	0	-0.4948029348155649	-0.6534206039901058	0.6534206039901058	0	-0	0.7564333363309544	0.4948029348155649	0.6534206039901058
1.638333333333333	0.7457512237790674	0	-0.4817501146523797	-0.6454576877239501	0.6454576877239501	0	-0	0.7457512237790674	0.4817501146523797	0.6454576877239501
1.64	0.7301008795498909	0	-0.4656091134510301	-0.6374239897486897	0.6374239897486897	0	-0	0.7301008795498909	0.4656091134510301	0.6374239897486897
1.641666666666667	0.7096774237379313	0	-0.4466436031848449	-0.6293203910498379	0.6293203910498379	0	-0	0.7096774237379313	0.4466436031848449	0.6293203910498379
1.643333333333334	0.6847043510928054	0	-0.4251327168272301	-0.6211477802783101	0.6211477802783101	0	-0	0.6847043510928054	0.4251327168272301	0.6211477802783101
1.645	0.6554297676884421	0	-0.4013654802140171	-0.6129070536529767	0.6129070536529767	0	-0	0.6554297676884421	0.4013654802140171	0.6129070536529767
1.646666666666667	0.622122685641868	0	-0.3756354142423822	-0.6045991148623756	0.6045991148623756	0	-0	0.622122685641868	0.3756354142423822	0.6045991148623756
1.648333333333333	0.5850694353213768	0	-0.348235537351649	-0.5962248749656156	0.5962248749656156	0	-0	0.5850694353213768	0.348235537351649	0.5962248749656156
1.65	0.5445702481521215	0	-0.3194539738741994	-0.5877852522924735	0.5877852522924735	0	-0	0.5445702481521215	0.3194539738741994	0.5877852522924735
1.651666666666667	0.5009360559999859	0	-0.2895703320620933	-0.5792811723426783	0.5792811723426783	0	-0	0.5009360559999859	0.2895703320620933	0.5792811723426783
1.653333333333334	0.4544855453460184	0	-0.2588529598941364	-0.5707135676844316	0.5707135676844316	0	-0	0.4544855453460184	0.2588529598941364	0.5707135676844316
1.655	0.4055424962161163	0	-0.2275571220283395	-0.562083377852131	0.562083377852131	0	-0	0.4055424962161163	0.2275571220283395	0.562083377852131
1.656666666666667	0.3544334272719803	0	-0.1959240732691099	-0.5533915492433437	0.5533915492433437	0	-0	0.3544334272719803	0.1959240732691099	0.5533915492433437
1.658333333333333	0.3014855597701231	0	-0.1641809387959849	-0.5446390350150272	0.5446390350150272	0	-0	0.3014855597701231	0.1641809387959849	0.5446390350150272
1.66	0.2470251044265125	0	-0.1325412550326108	-0.5358267949789972	0.5358267949789972	0	-0	0.2470251044265125	0.1325412550326108	0.5358267949789972
1.661666666666667	0.1913758667528678	0	-0.1012059824849892	-0.5269557954966773	0.5269557954966773	0	-0	0.1913758667528678	0.1012059824849892	0.5269557954966773
1.663333333333333	0.1348581583188301	0	-0.07036477690279862	-0.5180270093731305	0.5180270093731305	0	-0	0.1348581583188301	0.07036477690279862	0.5180270093731305
1.665	0.07778799379623037	0	-0.04019729980195715	-0.5090414157503721	0.5090414157503721	0	-0	0.07778799379623037	0.04019729980195715	0.5090414157503721
1.666666666666667	0.02047654670092211	0	-0.01087436394511859	-0.4999999999999998	0.4999999999999998	0	-0	0.02047654670092211	0.01087436394511859	0.4999999999999998
1.668333333333333	-0.0367701694051883	0	0.01744125786337116	-0.4909037536151412	0.4909037536151412	0	-0	0.0367701694051883	0.01744125786337116	0.4909037536151412
1.67	-0.09365143273839599	0	0.04459448474280717	-0.4817536741017147	0.4817536741017147	0	-0	0.09365143273839599	0.04459448474280717	0.4817536741017147
1.671666666666667	-0.1498718008765178	0	0.07043810693555635	-0.472550764869054	0.472550764869054	0	-0	0.1498718008765178	0.07043810693555635	0.472550764869054
1.673333333333333	-0.2051409999967122	0	0.09483349677164085	-0.4632960351198623	0.4632960351198623	0	-0	0.2051409999967122	0.09483349677164085	0.4632960351198623
1.675	-0.2591737636810779	0	0.1176517956906632	-0.4539904997395464	0.4539904997395464	0	-0	0.2591737636810779	0.1176517956906632	0.4539904997395464
1.676666666666667	-0.3116896700357605	0	0.1387754688871765	-0.4446351791849276	0.4446351791849276	0	-0	0.3116896700357605	0.1387754688871765	0.4446351791849276
1.678333333333333	-0.362413025497263	0	0.1581000789375937	-0.4352310993723282	0.4352310993723282	0	-0	0.362413025497263	0.1581000789375937	0.4352310993723282
1.68	-0.4110728421257955	0	0.1755361057922659	-0.4257792915650724	0.4257792915650724	0	-0	0.4110728421257955	0.1755361057922659	0.4257792915650724
1.681666666666667	-0.4574029524344815	0	0.191010634843688	-0.4162807922604015	0.4162807922604015	0	-0	0.4574029524344815	0.191010634843688	0.4162807922604015
1.683333333333333	-0.5011423019214609	0	0.2044687476379099	-0.4067366430758012	0.4067366430758012	0	-0	0.5011423019214609	0.2044687476379099	0.4067366430758012
1.685	-0.5420354545269852	0	0.2158744795557625	-0.3971478906347805	0.3971478906347805	0	-0	0.5420354545269852	0.2158744795557625	0.3971478906347805
1.686666666666667	-0.5798333403174997	0	0.2252112521475031	-0.3875155864521035	0.3875155864521035	0	-0	0.5798333403174997	0.2252112521475031	0.3875155864521035
1.688333333333333	-0.6142942679105611	0	0.2324817401107626	-0.3778407868184666	0.3778407868184666	0	-0	0.6142942679105611	0.2324817401107626	0.3778407868184666
1.69	-0.6451852166231572	0	0.2377071886372754	-0.368124552684678	0.368124552684678	0	-0	0.6451852166231572	0.2377071886372754	0.368124552684678
1.691666666666667	-0.6722834151923219	0	0.2409262501833742	-0.3583679495453009	0.3583679495453009	0	-0	0.6722834151923219	0.2409262501833742	0.3583679495453009
1.693333333333333	-0.6953782053355182	0	0.2421934550785177	-0.3485720473218148	0.3485720473218148	0	-0	0.6953782053355182	0.2421934550785177	0.3485720473218148
1.695	-0.7142731795552413	0	0.2415774630415005	-0.3387379202452916	0.3387379202452916	0	-0	0.7142731795552413	0.2415774630415005	0.3387379202452916
1.696666666666667	-0.7287885736227919	0	0.2391592591982045	-0.3288666467385841	0.3288666467385841	0	-0	0.7287885736227919	0.2391592591982045	0.3288666467385841
1.698333333333333	-0.7387638852814628	0	0.2350304568126341	-0.3189593092980698	0.3189593092980698	0	-0	0.7387638852814628	0.2350304568126341	0.3189593092980698
1.7	-0.7440606820740375	0	0.2292918497126801	-0.3090169943749478	0.3090169943749478	0	-0	0.7440606820740375	0.2292918497126801	0.3090169943749478
1.701666666666667	-0.7445655530081885	0	0.2220523222033879	-0.299040792256086	0.299040792256086	0	-0	0.7445655530081885	0.2220523222033879	0.299040792256086
1.703333333333333	-0.7401931512077429	0	0.2134281766509712	-0.2890317969444716	0.2890317969444716	0	-0	0.7401931512077429	0.2134281766509712	0.2890317969444716
1.705	-0.7308892679332935	0	0.2035428837268991	-0.2789911060392298	0.2789911060392298	0	-0	0.7308892679332935	0.2035428837268991	0.2789911060392298
1.706666666666667	-0.7166338725581575	0	0.1925272031799584	-0.2689198206152652	0.2689198206152652	0	-0	0.7166338725581575	0.1925272031799584	0.2689198206152652
1.708333333333333	-0.6974440484084502	0	0.1805195698708583	-0.2588190451025209	0.2588190451025209	0	-0	0.6974440484084502	0.1805195698708583	0.2588190451025209
1.71	-0.6733767509565332	0	0.1676665962441241	-0.2486898871648555	0.2486898871648555	0	-0	0.6733767509565332	0.1676665962441241	0.2486898871648555
1.711666666666667	-0.6445313128139832	0	0.1541235131228045	-0.2385334575785805	0.2385334575785805	0	-0	0.6445313128139832	0.1541235131228045	0.2385334575785805
1.713333333333333	-0.611051619400871	0	0.1400543590295624	-0.228350870110656	0.228350870110656	0	-0	0.611051619400871	0.1400543590295624	0.228350870110656
1.715	-0.5731278801458333	0	0.1256317357999175	-0.2181432413965435	0.2181432413965435	0	-0	0.5731278801458333	0.1256317357999175	0.2181432413965435
1.716666666666667	-0.5309979226435061	0	0.1110359748240281	-0.2079116908177592	0.2079116908177592	0	-0	0.5309979226435061	0.1110359748240281	0.2079116908177592
1.718333333333333	-0.4849479413817274	0	0.09645360173496413	-0.1976573403791266	0.1976573403791266	0	-0	0.4849479413817274	0.09645360173496413	0.1976573403791266
1.72	-0.4353126384407165	0	0.08207504398847304	-0.187381314585724	0.187381314585724	0	-0	0.4353126384407165	0.08207504398847304	0.187381314585724
1.721666666666667	-0.3824747009201068	0	0.06809159047621136	-0.1770847403195833	0.1770847403195833	0	-0	0.3824747009201068	0.06809159047621136	0.1770847403195833
1.723333333333333	-0.3268635686966294	0	0.05469167918250042	-0.1667687467161029	0.1667687467161029	0	-0	0.3268635686966294	0.05469167918250042	0.1667687467161029
1.725	-0.2689534563541622	0	0.04205665177997035	-0.1564344650402304	0.1564344650402304	0	-0	0.2689534563541622	0.04205665177997035	0.1564344650402304
1.726666666666667	-0.2092606046276514	0	0.03035616714673365	-0.1460830285624118	0.1460830285624118	0	-0	0.2092606046276514	0.03035616714673365	0.1460830285624118
1.728333333333333	-0.1483397493031564	0	0.0197435041612847	-0.1357155724343052	0.1357155724343052	0	-0	0.1483397493031564	0.0197435041612847	0.1357155724343052
1.73	-0.08677980903107634	0	0.01035100424823318	-0.125333233564304	0.125333233564304	0	-0	0.08677980903107634	0.01035100424823318	0.125333233564304
1.731666666666667	-0.02519880772685371	0	0.00228590417706437	-0.114937150492867	0.114937150492867	0	-0	0.02519880772685371	0.00228590417706437	0.114937150492867
1.733333333333333	0.0357619380803675	0	-0.0043732103903211	-0.1045284632676527	0.1045284632676527	0	-0	0.0357619380803675	0.0043732103903211	0.1045284632676527
1.735	0.09544432168752619	0	-0.009579138226069824	-0.09410831331851421	0.09410831331851421	0	-0	0.09544432168752619	0.009579138226069824	0.09410831331851421
1.736666666666667	0.1531805783288702	0	-0.01331784299047884	-0.08367784333231604	0.08367784333231604	0	-0	0.1531805783288702	0.01331784299047884	0.08367784333231604
1.738333333333334	0.2083009723150572	0	-0.01560920329232477	-0.07323819712763111	0.07323819712763111	0	-0	0.2083009723150572	0.01560920329232477	0.07323819712763111
1.74	0.2601419506396622	0	-0.01650672090187424	-0.06279051952931344	0.06279051952931344	0	-0	0.2601419506396622	0.01650672090187424	0.06279051952931344
1.741666666666667	0.3080546614690896	0	-0.01609623955467078	-0.05233595624294456	0.05233595624294456	0	-0	0.3080546614690896	0.01609623955467078	0.05233595624294456
1.743333333333333	0.3514137240810398	0	-0.01449378280127457	-0.04187565372919923	0.04187565372919923	0	-0	0.3514137240810398	0.01449378280127457	0.04187565372919923
1.745	0.3896261264082118	0	-0.0118426626774057	-0.03141075907812854	0.03141075907812854	0	-0	0.3896261264082118	0.0118426626774057	0.03141075907812854
1.746666666666667	0.4221401176324795	0	-0.008310038107547994	-0.02094241988335786	0.02094241988335786	0	-0	0.4221401176324795	0.008310038107547994	0.02094241988335786
1.748333333333334	0.4484539564947039	0	-0.004083111100912334	-0.01047178411624557	0.01047178411624557	0	-0	0.4484539564947039	0.004083111100912334	0.01047178411624557
1.75	0.4681243713454525	0	0.0006348600264528245	-4.28612223837832e-016	4.28612223837832e-016	0	-0	0.4681243713454525	0.0006348600264528245	4.28612223837832e-016
1.751666666666667	0.4807745856406606	0	0.005628576130046776	0.01047178411624649	-0.01047178411624649	0	-0	0.4807745856406606	0.005628576130046776	0.01047178411624649
1.753333333333333	0.4861017627271601	0	0.01067462478952546	0.020942419883357	-0.020942419883357	0	-0	0.4861017627271601	0.01067462478952546	0.020942419883357
1.755	0.4838837264704844	0	0.01554524894292709	0.03141075907812769	-0.03141075907812769	0	-0	0.4838837264704844	0.01554524894292709	0.03141075907812769
1.756666666666667	0.4739848196133312	0	0.02001193376470688	0.04187565372920014	-0.04187565372920014	0	-0	0.4739848196133312	0.02001193376470688	0.04187565372920014
1.758333333333334	0.4563607697340035	0	0.02384883395710223	0.0523359562429437	-0.0523359562429437	0	-0	0.4563607697340035	0.02384883395710223	0.0523359562429437
1.76	0.4310624432688389	0	0.02683610019478316	0.0627905195293126	-0.0627905195293126	0	-0	0.4310624432688389	0.02683610019478316	0.0627905195293126
1.761666666666667	0.3982383811910573	0	0.02876318723051095	0.07323819712763202	-0.07323819712763202	0	-0	0.3982383811910573	0.02876318723051095	0.07323819712763202
1.763333333333333	0.3581360254709988	0	0.0294322341447447	0.08367784333231518	-0.08367784333231518	0	-0	0.3581360254709988	0.0294322341447447	0.08367784333231518
1.765	0.3111015632008814	0	0.02866159810588426	0.09410831331851335	-0.09410831331851335	0	-0	0.3111015632008814	0.02866159810588426	0.09410831331851335
1.766666666666667	0.2575783350247414	0	0.0262895973380968	0.1045284632676536	-0.1045284632676536	0	-0	0.2575783350247414	0.0262895973380968	0.1045284632676536
1.768333333333334	0.1981037759995741	0	0.02217847910751222	0.1149371504928661	-0.1149371504928661	0	-0	0.1981037759995741	0.02217847910751222	0.1149371504928661
1.77	0.1333048799132105	0	0.01621857835273775	0.1253332335643049	-0.1253332335643049	0	-0	0.1333048799132105	0.01621857835273775	0.1253332335643049
1.771666666666667	0.06389220204654304	0	0.008332577222630887	0.1357155724343044	-0.1357155724343044	0	-0	0.06389220204654304	0.008332577222630887	0.1357155724343044
1.773333333333333	-0.00934755999206722	0	-0.001520278934030416	0.146083028562411	-0.146083028562411	0	-0	0.00934755999206722	0.001520278934030416	0.146083028562411
1.775	-0.08556034282553024	0	-0.01334020170441912	0.1564344650402313	-0.1564344650402313	0	-0	0.08556034282553024	0.01334020170441912	0.1564344650402313
1.776666666666667	-0.1638347619835767	0	-0.02708334448696911	0.1667687467161021	-0.1667687467161021	0	-0	0.1638347619835767	0.02708334448696911	0.1667687467161021
1.778333333333334	-0.2432133112873847	0	-0.04265900019303472	0.1770847403195825	-0.1770847403195825	0	-0	0.2432133112873847	0.04265900019303472	0.1770847403195825
1.78	-0.3227045804647942	0	-0.05992775975906885	0.1873813145857249	-0.1873813145857249	0	-0	0.3227045804647942	0.05992775975906885	0.1873813145857249
1.781666666666667	-0.4012963329552123	0	-0.07870085854182404	0.1976573403791258	-0.1976573403791258	0	-0	0.4012963329552123	0.07870085854182404	0.1976573403791258
1.783333333333333	-0.4779692662457489	0	-0.09874089663645708	0.2079116908177601	-0.2079116908177601	0	-0	0.4779692662457489	0.09874089663645708	0.2079116908177601
1.785	-0.5517112598242483	0	-0.119764060569101	0.2181432413965426	-0.2181432413965426	0	-0	0.5517112598242483	0.119764060569101	0.2181432413965426
1.786666666666667	-0.621531901329438	0	-0.14144390188833	0.2283508701106552	-0.2283508701106552	0	-0	0.621531901329438	0.14144390188833	0.2283508701106552
1.788333333333334	-0.6864770700757902	0	-0.1634166483964474	0.2385334575785814	-0.2385334575785814	0	-0	0.6864770700757902	0.1634166483964474	0.2385334575785814
1.79	-0.7456433491391836	0	-0.1852879423614082	0.2486898871648547	-0.2486898871648547	0	-0	0.7456433491391836	0.1852879423614082	0.2486898871648547
1.791666666666667	-0.7981920328658475	0	-0.2066408234487564	0.2588190451025201	-0.2588190451025201	0	-0	0.7981920328658475	0.2066408234487564	0.2588190451025201
1.793333333333333	-0.8433624962102796	0	-0.2270447083033421	0.2689198206152661	-0.2689198206152661	0	-0	0.8433624962102796	0.2270447083033421	0.2689198206152661
1.795	-0.8804846958531211	0	-0.2460650687078033	0.278991106039229	-0.278991106039229	0	-0	0.8804846958531211	0.2460650687078033	0.278991106039229
1.796666666666667	-0.9089905806642065	0	-0.2632734796258217	0.2890317969444707	-0.2890317969444707	0	-0	0.9089905806642065	0.2632734796258217	0.2890317969444707
1.798333333333333	-0.9284242007543838	0	-0.2782576990228751	0.2990407922560869	-0.2990407922560869	0	-0	0.9284242007543838	0.2782576990228751	0.2990407922560869
1.8	-0.9384503200231282	0	-0.29063145306044	0.309016994374947	-0.309016994374947	0	-0	0.9384503200231282	0.29063145306044	0.309016994374947
1.801666666666667	-0.9388613566034384	0	-0.3000436311287454	0.3189593092980706	-0.3189593092980706	0	-0	0.9388613566034384	0.3000436311287454	0.3189593092980706
1.803333333333333	-0.9295824987022041	0	-0.3061866416163073	0.3288666467385833	-0.3288666467385833	0	-0	0.9295824987022041	0.3061866416163073	0.3288666467385833
1.805	-0.910674869731748	0	-0.3088037364372375	0.3387379202452908	-0.3387379202452908	0	-0	0.910674869731748	0.3088037364372375	0.3387379202452908
1.806666666666667	-0.8823366459555593	0	-0.3076951745005677	0.3485720473218157	-0.3485720473218157	0	-0	0.8823366459555593	0.3076951745005677	0.3485720473218157
1.808333333333333	-0.8449020616926864	0	-0.302723155654222	0.3583679495453002	-0.3583679495453002	0	-0	0.8449020616926864	0.302723155654222	0.3583679495453002
1.81	-0.7988382709465579	0	-0.2938155116916893	0.3681245526846772	-0.3681245526846772	0	-0	0.7988382709465579	0.2938155116916893	0.3681245526846772
1.811666666666667	-0.7447400695995922	0	-0.2809681852106978	0.3778407868184674	-0.3778407868184674	0	-0	0.7447400695995922	0.2809681852106978	0.3778407868184674
1.813333333333333	-0.683322518456879	0	-0.2642465572590639	0.3875155864521027	-0.3875155864521027	0	-0	0.683322518456879	0.2642465572590639	0.3875155864521027
1.815	-0.6154115438093898	0	-0.2437856992544107	0.3971478906347813	-0.3971478906347813	0	-0	0.6154115438093898	0.2437856992544107	0.3971478906347813
1.816666666666667	-0.5419326281765039	0	-0.2197896238764496	0.4067366430758003	-0.4067366430758003	0	-0	0.5419326281765039	0.2197896238764496	0.4067366430758003
1.818333333333333	-0.4638977388249348	0	-0.1925295955002588	0.4162807922604007	-0.4162807922604007	0	-0	0.4638977388249348	0.1925295955002588	0.4162807922604007
1.82	-0.3823906748933359	0	-0.1623415367763326	0.4257792915650732	-0.4257792915650732	0	-0	0.3823906748933359	0.1623415367763326	0.4257792915650732
1.821666666666667	-0.2985510448390381	0	-0.12962253880646	0.4352310993723275	-0.4352310993723275	0	-0	0.2985510448390381	0.12962253880646	0.4352310993723275
1.823333333333333	-0.213557113851228	0	-0.09482645327977907	0.4446351791849269	-0.4446351791849269	0	-0	0.213557113851228	0.09482645327977907	0.4446351791849269
1.825	-0.1286077852668714	0	-0.0584585212479806	0.4539904997395472	-0.4539904997395472	0	-0	0.1286077852668714	0.0584585212479806	0.4539904997395472
1.826666666666667	-0.04490400035483748	0	-0.02106897974498835	0.4632960351198616	-0.4632960351198616	0	-0	0.04490400035483748	0.02106897974498835	0.4632960351198616
1.828333333333333	0.03637014336609315	0	0.01675441203498305	0.4725507648690532	-0.4725507648690532	0	-0	0.03637014336609315	0.01675441203498305	0.4725507648690532
1.83	0.1140662442333246	0	0.05439496849363971	0.4817536741017155	-0.4817536741017155	0	-0	0.1140662442333246	0.05439496849363971	0.4817536741017155
1.831666666666667	0.1870901022906693	0	0.09121680317909352	0.4909037536151405	-0.4909037536151405	0	-0	0.1870901022906693	0.09121680317909352	0.4909037536151405
1.833333333333333	0.2544195620290429	0	0.1265756428197616	0.5000000000000007	-0.5000000000000007	0	-0	0.2544195620290429	0.1265756428197616	0.5000000000000007
1.835	0.3151213805855733	0	0.1598306268993772	0.5090414157503713	-0.5090414157503713	0	-0	0.3151213805855733	0.1598306268993772	0.5090414157503713
1.836666666666667	0.3683668210168796	0	0.1903569203353276	0.5180270093731297	-0.5180270093731297	0	-0	0.3683668210168796	0.1903569203353276	0.5180270093731297
1.838333333333333	0.4134456868643084	0	0.2175588951660759	0.526955795496678	-0.526955795496678	0	-0	0.4134456868643084	0.2175588951660759	0.526955795496678
1.84	0.449778536208789	0	0.2408835696179966	0.5358267949789965	-0.5358267949789965	0	-0	0.449778536208789	0.2408835696179966	0.5358267949789965
1.841666666666667	0.4769268404908749	0	0.2598339357769779	0.5446390350150264	-0.5446390350150264	0	-0	0.4769268404908749	0.2598339357769779	0.5446390350150264
1.843333333333333	0.4946008851667589	0	0.2739817659943987	0.5533915492433444	-0.5533915492433444	0	-0	0.4946008851667589	0.2739817659943987	0.5533915492433444
1.845	0.502665245306843	0	0.282979467612549	0.5620833778521304	-0.5620833778521304	0	-0	0.502665245306843	0.282979467612549	0.5620833778521304
1.846666666666667	0.5011417089537294	0	0.2865705585055345	0.5707135676844309	-0.5707135676844309	0	-0	0.5011417089537294	0.2865705585055345	0.5707135676844309
1.848333333333333	0.4902095637942258	0	0.2845983633124153	0.579281172342679	-0.579281172342679	0	-0	0.4902095637942258	0.2845983633124153	0.579281172342679
1.85	0.4702032077478054	0	0.277012581098616	0.5877852522924728	-0.5877852522924728	0	-0	0.4702032077478054	0.277012581098616	0.5877852522924728
1.851666666666667	0.4416070906557827	0	0.2638734465966586	0.5962248749656164	-0.5962248749656164	0	-0	0.4416070906557827	0.2638734465966586	0.5962248749656164
1.853333333333333	0.4050480415501137	0	0.2453532945483499	0.6045991148623748	-0.6045991148623748	0	-0	0.4050480415501137	0.2453532945483499	0.6045991148623748
1.855	0.3612850831361133	0	0.2217354341337896	0.612907053652976	-0.612907053652976	0	-0	0.3612850831361133	0.2217354341337896	0.612907053652976
1.856666666666667	0.3111968812722962	0	0.1934103414287174	0.6211477802783107	-0.6211477802783107	0	-0	0.3111968812722962	0.1934103414287174	0.6211477802783107
1.858333333333333	0.2557670215064247	0	0.1608692755413793	0.6293203910498373	-0.6293203910498373	0	-0	0.2557670215064247	0.1608692755413793	0.6293203910498373
1.86	0.1960673462804878	0	0.1246955122663955	0.6374239897486891	-0.6374239897486891	0	-0	0.1960673462804878	0.1246955122663955	0.6374239897486891
1.861666666666667	0.1332396244331181	0	0.08555346249429902	0.6454576877239507	-0.6454576877239507	0	-0	0.1332396244331181	0.08555346249429902	0.6454576877239507
1.863333333333334	0.06847585834025938	0	0.04417599743376281	0.6534206039901052	-0.6534206039901052	0	-0	0.06847585834025938	0.04417599743376281	0.6534206039901052
1.865	0.002997562743495347	0	0.001350336907707672	0.6613118653236525	-0.6613118653236525	0	-0	0.002997562743495347	0.001350336907707672	0.6613118653236525
1.866666666666667	-0.06196562759967484	0	-0.0420971295628844	0.6691306063588583	-0.6691306063588583	0	-0	0.06196562759967484	0.0420971295628844	0.6691306063588583
1.868333333333333	-0.1251976473746886	0	-0.08531672477442054	0.6768759696826604	-0.6768759696826604	0	-0	0.1251976473746886	0.08531672477442054	0.6768759696826604
1.87	-0.1855176028455193	0	-0.1274517262000185	0.6845471059286892	-0.6845471059286892	0	-0	0.1855176028455193	0.1274517262000185	0.6845471059286892
1.871666666666667	-0.2418008987477951	0	-0.1676546585475718	0.6921431738704068	-0.6921431738704068	0	-0	0.2418008987477951	0.1676546585475718	0.6921431738704068
1.873333333333334	-0.2929995055916205	0	-0.2051033650268215	0.6996633405133649	-0.6996633405133649	0	-0	0.2929995055916205	0.2051033650268215	0.6996633405133649
1.875	-0.3381609937080194	0	-0.2390166251922857	0.7071067811865478	-0.7071067811865478	0	-0	0.3381609937080194	0.2390166251922857	0.7071067811865478
1.876666666666667	-0.3764459780840012	0	-0.2686691223783613	0.7144726796328033	-0.7144726796328033	0	-0	0.3764459780840012	0.2686691223783613	0.7144726796328033
1.878333333333333	-0.4071436425565698	0	-0.2934055907318842	0.7217602280983616	-0.7217602280983616	0	-0	0.4071436425565698	0.2934055907318842	0.7217602280983616
1.88	-0.4296850429280064	0	-0.3126539880922921	0.7289686274214117	-0.7289686274214117	0	-0	0.4296850429280064	0.3126539880922921	0.7289686274214117
1.881666666666667	-0.4436539255475813	0	-0.3259375455243769	0.7360970871197341	-0.7360970871197341	0	-0	0.4436539255475813	0.3259375455243769	0.7360970871197341
1.883333333333334	-0.448794840281096	0	-0.3328855379596845	0.7431448254773947	-0.7431448254773947	0	-0	0.448794840281096	0.3328855379596845	0.7431448254773947
1.885	-0.4450183738495829	0	-0.3332426055793316	0.7501110696304596	-0.7501110696304596	0	-0	0.4450183738495829	0.3332426055793316	0.7501110696304596
1.886666666666667	-0.4324033804516904	0	-0.3268764360822706	0.7569950556517561	-0.7569950556517561	0	-0	0.4324033804516904	0.3268764360822706	0.7569950556517561
1.888333333333333	-0.4111961404933913	0	-0.3137835986050067	0.7637960286346426	-0.7637960286346426	0	-0	0.4111961404933913	0.3137835986050067	0.7637960286346426
1.89	-0.3818064341650453	0	-0.2940933060153514	0.7705132427757891	-0.7705132427757891	0	-0	0.3818064341650453	0.2940933060153514	0.7705132427757891
1.891666666666667	-0.3448005735071266	0	-0.2680688786906108	0.7771459614569703	-0.7771459614569703	0	-0	0.3448005735071266	0.2680688786906108	0.7771459614569703
1.893333333333334	-0.3008914934345561	0	-0.2361066941064845	0.7836934573258401	-0.7836934573258401	0	-0	0.3008914934345561	0.2361066941064845	0.7836934573258401
1.895	-0.250926057872692	0	-0.1987324357915914	0.7901550123756902	-0.7901550123756902	0	-0	0.250926057872692	0.1987324357915914	0.7901550123756902
1.896666666666667	-0.1958697906279268	0	-0.1565945040164423	0.7965299180241957	-0.7965299180241957	0	-0	0.1958697906279268	0.1565945040164423	0.7965299180241957
1.898333333333333	-0.1367892908305511	0	-0.1104545186986282	0.8028174751911147	-0.8028174751911147	0	-0	0.1367892908305511	0.1104545186986282	0.8028174751911147
1.9	-0.07483263875141832	0	-0.06117493020629989	0.8090169943749471	-0.8090169943749471	0	-0	0.07483263875141832	0.06117493020629989	0.8090169943749471
1.901666666666667	-0.0112081385776933	0	-0.00970385201415733	0.8151277957285546	-0.8151277957285546	0	-0	0.0112081385776933	0.00970385201415733	0.8151277957285546
1.903333333333334	0.05283822050741388	0	0.04294266500904188	0.821149209133704	-0.821149209133704	0	-0	0.05283822050741388	0.04294266500904188	0.821149209133704
1.905	0.1160461756015027	0	0.09570059009661307	0.8270805742745615	-0.8270805742745615	0	-0	0.1160461756015027	0.09570059009661307	0.8270805742745615
1.906666666666667	0.1771650437695169	0	0.1474796745562207	0.8329212407100998	-0.8329212407100998	0	-0	0.1771650437695169	0.1474796745562207	0.8329212407100998
1.908333333333333	0.2349775754617324	0	0.1971865032127941	0.8386705679454239	-0.8386705679454239	0	-0	0.2349775754617324	0.1971865032127941	0.8386705679454239
1.91	0.2883233604744515	0	0.2437482518500004	0.8443279255020146	-0.8443279255020146	0	-0	0.2883233604744515	0.2437482518500004	0.8443279255020146
1.911666666666667	0.336121343166391	0	0.2861365228652462	0.8498926929868641	-0.8498926929868641	0	-0	0.336121343166391	0.2861365228652462	0.8498926929868641
1.913333333333334	0.37739101598978	0	0.3233906143961967	0.8553642601605065	-0.8553642601605065	0	-0	0.37739101598978	0.3233906143961967	0.8553642601605065
1.915	0.4112718810553528	0	0.3546395897795526	0.860742027003944	-0.860742027003944	0	-0	0.4112718810553528	0.3546395897795526	0.860742027003944
1.916666666666667	0.4370407981324604	0	0.3791225534745324	0.8660254037844387	-0.8660254037844387	0	-0	0.4370407981324604	0.3791225534745324	0.8660254037844387
1.918333333333333	0.4541268737382696	0	0.3962066036346936	0.8712138111201891	-0.8712138111201891	0	-0	0.4541268737382696	0.3962066036346936	0.8712138111201891
1.92	0.4621235891902464	0	0.4054020157317795	0.8763066800438639	-0.8763066800438639	0	-0	0.4621235891902464	0.4054020157317795	0.8763066800438639
1.921666666666667	0.4607979149377377	0	0.40637431012439	0.8813034520649922	-0.8813034520649922	0	-0	0.4607979149377377	0.40637431012439	0.8813034520649922
1.923333333333334	0.450096213275507	0	0.3989529625773234	0.8862035792312144	-0.8862035792312144	0	-0	0.450096213275507	0.3989529625773234	0.8862035792312144
1.925	0.4301467906836558	0	0.3831366236868438	0.891006524188368	-0.891006524188368	0	-0	0.4301467906836558	0.3831366236868438	0.891006524188368
1.926666666666667	0.4012590234466786	0	0.3590948146257125	0.8957117602394128	-0.8957117602394128	0	-0	0.4012590234466786	0.3590948146257125	0.8957117602394128
1.928333333333333	0.3639190447147082	0	0.3271661572679491	0.9003187714021931	-0.9003187714021931	0	-0	0.3639190447147082	0.3271661572679491	0.9003187714021931
1.93	0.3187820465621986	0	0.2878532727051722	0.9048270524660196	-0.9048270524660196	0	-0	0.3187820465621986	0.2878532727051722	0.9048270524660196
1.931666666666667	0.2666613156213717	0	0.2418145412652601	0.9092361090470684	-0.9092361090470684	0	-0	0.2666613156213717	0.2418145412652601	0.9092361090470684
1.933333333333333	0.2085141842596496	0	0.1898529590594081	0.9135454576426012	-0.9135454576426012	0	-0	0.2085141842596496	0.1898529590594081	0.9135454576426012
1.935	0.1454251397887441	0	0.1329023522327646	0.9177546256839811	-0.9177546256839811	0	-0	0.1454251397887441	0.1329023522327646	0.9177546256839811
1.936666666666667	0.078586390636092	0	0.07201122338575035	0.9218631515885003	-0.9218631515885003	0	-0	0.078586390636092	0.07201122338575035	0.9218631515885003
1.938333333333333	0.009276239640370798	0	0.008324509064649934	0.925870584809995	-0.925870584809995	0	-0	0.009276239640370798	0.008324509064649934	0.925870584809995
1.94	-0.06116434039592459	0	-0.05693647263404274	0.9297764858882513	-0.9297764858882513	0	-0	0.06116434039592459	0.05693647263404274	0.9297764858882513
1.941666666666667	-0.1313564959899886	0	-0.1224956048501913	0.9335804264972015	-0.9335804264972015	0	-0	0.1313564959899886	0.1224956048501913	0.9335804264972015
1.943333333333333	-0.1999091844222565	0	-0.1870448008373981	0.9372819894918917	-0.9372819894918917	0	-0	0.1999091844222565	0.1870448008373981	0.9372819894918917
1.945	-0.2654452835592093	0	-0.2492677824596304	0.9408807689542253	-0.9408807689542253	0	-0	0.2654452835592093	0.2492677824596304	0.9408807689542253
1.946666666666667	-0.3266276243315864	0	-0.3078644907018103	0.9443763702374813	-0.9443763702374813	0	-0	0.3266276243315864	0.3078644907018103	0.9443763702374813
1.948333333333333	-0.3821844476859552	0	-0.3615757805425485	0.9477684100095858	-0.9477684100095858	0	-0	0.3821844476859552	0.3615757805425485	0.9477684100095858
1.95	-0.4309337949947876	0	-0.4092080153222997	0.9510565162951534	-0.9510565162951534	0	-0	0.4309337949947876	0.4092080153222997	0.9510565162951534
1.951666666666667	-0.4718063576559243	0	-0.449657134662629	0.954240328516277	-0.954240328516277	0	-0	0.4718063576559243	0.449657134662629	0.954240328516277
1.953333333333333	-0.5038663377010157	0	-0.4819317296128312	0.9573194975320672	-0.9573194975320672	0	-0	0.5038663377010157	0.4819317296128312	0.9573194975320672
1.955	-0.5263299062425459	0	-0.505174624386571	0.9602936856769428	-0.9602936856769428	0	-0	0.5263299062425459	0.505174624386571	0.9602936856769428
1.956666666666667	-0.5385808899188615	0	-0.5186824414306273	0.9631625667976583	-0.9631625667976583	0	-0	0.5385808899188615	0.5186824414306273	0.9631625667976583
1.958333333333333	-0.5401833663748102	0	-0.521922620935373	0.9659258262890682	-0.9659258262890682	0	-0	0.5401833663748102	0.521922620935373	0.9659258262890682
1.96	-0.5308909073142749	0	-0.5145473816376719	0.968583161128631	-0.968583161128631	0	-0	0.5308909073142749	0.5145473816376719	0.968583161128631
1.961666666666667	-0.5106522707124974	0	-0.49640414985204	0.9711342799096361	-0.9711342799096361	0	-0	0.5106522707124974	0.49640414985204	0.9711342799096361
1.963333333333333	-0.4796134111929899	0	-0.4675420492694812	0.9735789028731602	-0.9735789028731602	0	-0	0.4796134111929899	0.4675420492694812	0.9735789028731602
1.965	-0.4381157480708521	0	-0.4282141343444209	0.9759167619387475	-0.9759167619387475	0	-0	0.4381157480708521	0.4282141343444209	0.9759167619387475
1.966666666666667	-0.3866907027830418	0	-0.3788751621607607	0.9781476007338057	-0.9781476007338057	0	-0	0.3866907027830418	0.3788751621607607	0.9781476007338057
1.968333333333333	-0.326050589961463	0	-0.3201748267536473	0.9802711746217218	-0.9802711746217218	0	-0	0.326050589961463	0.3201748267536473	0.9802711746217218
1.97	-0.257076017832133	0	-0.2529465196422548	0.9822872507286888	-0.9822872507286888	0	-0	0.257076017832133	0.2529465196422548	0.9822872507286888
1.971666666666667	-0.1808000225275898	0	-0.1781918234197518	0.9841956079692419	-0.9841956079692419	0	-0	0.1808000225275898	0.1781918234197518	0.9841956079692419
1.973333333333333	-0.09838922590171847	0	-0.09706108380089763	0.9859960370705048	-0.9859960370705048	0	-0	0.09838922590171847	0.09706108380089763	0.9859960370705048
1.975	-0.01112236622297005	0	-0.01083053186816182	0.9876883405951378	-0.9876883405951378	0	-0	0.01112236622297005	0.01083053186816182	0.9876883405951378
1.976666666666667	0.07963339552783541	0	0.07912346449443783	0.9892723329629883	-0.9892723329629883	0	-0	0.07963339552783541	0.07912346449443783	0.9892723329629883
1.978333333333333	0.1724479452194994	0	0.1713523583578775	0.9907478404714435	-0.9907478404714435	0	-0	0.1724479452194994	0.1713523583578775	0.9907478404714435
1.98	0.2658549751517394	0	0.2643648747916919	0.9921147013144779	-0.9921147013144779	0	-0	0.2658549751517394	0.2643648747916919	0.9921147013144779
1.981666666666667	0.3583795198178011	0	0.3566572150396582	0.9933727656003963	-0.9933727656003963	0	-0	0.3583795198178011	0.3566572150396582	0.9933727656003963
1.983333333333333	0.4485657359445704	0	0.4467432789913427	0.9945218953682734	-0.9945218953682734	0	-0	0.4485657359445704	0.4467432789913427	0.9945218953682734
1.985	0.5350043872038062	0	0.5331842035166123	0.99556196460308	-0.99556196460308	0	-0	0.5350043872038062	0.5331842035166123	0.99556196460308
1.986666666666667	0.6163594968774283	0	0.614616569501087	0.9964928592495043	-0.9964928592495043	0	-0	0.6163594968774283	0.614616569501087	0.9964928592495043
1.988333333333334	0.6913936452601314	0	0.6897787030551834	0.9973144772244581	-0.9973144772244581	0	-0	0.6913936452601314	0.6897787030551834	0.9973144772244581
1.99	0.7589914125015232	0	0.7575345801293492	0.9980267284282716	-0.9980267284282716	0	-0	0.7589914125015232	0.7575345801293492	0.9980267284282716
1.991666666666667	0.8181805015254178	0	0.816894932283373	0.9986295347545738	-0.9986295347545738	0	-0	0.8181805015254178	0.816894932283373	0.9986295347545738
1.993333333333333	0.8681501190105317	0	0.867035238722716	0.9991228300988584	-0.9991228300988584	0	-0	0.8681501190105317	0.867035238722716	0.9991228300988584
1.995	0.9082662443764487	0	0.9073103710179766	0.9995065603657316	-0.9995065603657316	0	-0	0.9082662443764487	0.9073103710179766	0.9995065603657316
1.996666666666667	0.9380834763147475	0	0.9372657286596308	0.9997806834748455	-0.9997806834748455	0	-0	0.9380834763147475	0.9372657286596308	0.9997806834748455
1.998333333333334	0.9573532125009777	0	0.9566447639257488	0.9999451693655121	-0.9999451693655121	0	-0	0.9573532125009777	0.9566447639257488	0.9999451693655121
2	0.966027989443328	0	0.9653928433496138	1	-1	0	-0	0.966027989443328	0.9653928433496138	1
2.001666666666667	0.9642618845791932	0	0.9636574318886063	0.9999451693655121	-0.9999451693655121	0	-0	0.9642618845791932	0.9636574318886063	0.9999451693655121
2.003333333333333	0.9524069602452142	0	0.9517846175819683	0.9997806834748455	-0.9997806834748455	0	-0	0.9524069602452142	0.9517846175819683	0.9997806834748455
2.005	0.9310058074859648	0	0.9303120228309063	0.9995065603657316	-0.9995065603657316	0	-0	0.9310058074859648	0.9303120228309063	0.9995065603657316
2.006666666666667	0.9007803252701626	0	0.8999581776280562	0.9991228300988584	-0.9991228300988584	0	-0	0.9007803252701626	0.8999581776280562	0.9991228300988584
2.008333333333333	0.8626169459942478	0	0.8616084641298903	0.9986295347545738	-0.9986295347545738	0	-0	0.8626169459942478	0.8616084641298903	0.9986295347545738
2.01	0.817548589649975	0	0.8162977842212026	0.9980267284282717	-0.9980267284282717	0	-0	0.817548589649975	0.8162977842212026	0.9980267284282717
2.011666666666667	0.7667336952607773	0	0.7651901542990165	0.9973144772244581	-0.9973144772244581	0	-0	0.7667336952607773	0.7651901542990165	0.9973144772244581
2.013333333333334	0.7114327377928812	0	0.7095554950065457	0.9964928592495044	-0.9964928592495044	0	-0	0.7114327377928812	0.7095554950065457	0.9964928592495044
2.015	0.6529826904882365	0	0.6507439569594982	0.99556196460308	-0.99556196460308	0	-0	0.6529826904882365	0.6507439569594982	0.99556196460308
2.016666666666667	0.5927699353644833	0	0.5901582037863896	0.9945218953682733	-0.9945218953682733	0	-0	0.5927699353644833	0.5901582037863896	0.9945218953682733
2.018333333333334	0.5322021575733628	0	0.5292241566681912	0.9933727656003964	-0.9933727656003964	0	-0	0.5322021575733628	0.5292241566681912	0.9933727656003964
2.02	0.4726797816872295	0	0.469360784436183	0.9921147013144778	-0.9921147013144778	0	-0	0.4726797816872295	0.469360784436183	0.9921147013144778
2.021666666666667	0.4155675192868223	0	0.4119495938945941	0.9907478404714436	-0.9907478404714436	0	-0	0.4155675192868223	0.4119495938945941	0.9907478404714436
2.023333333333333	0.36216659716605	0	0.3583045299801056	0.9892723329629884	-0.9892723329629884	0	-0	0.36216659716605	0.3583045299801056	0.9892723329629884
2.025	0.3136882239930407	0	0.3096430287520503	0.9876883405951377	-0.9876883405951377	0	-0	0.3136882239930407	0.3096430287520503	0.9876883405951377
2.026666666666667	0.2712288305435514	0	0.2670589732083735	0.985996037070505	-0.985996037070505	0	-0	0.2712288305435514	0.2670589732083735	0.985996037070505
2.028333333333333	0.2357475850539502	0	0.2314982793172306	0.9841956079692421	-0.9841956079692421	0	-0	0.2357475850539502	0.2314982793172306	0.9841956079692421
2.03	0.2080466414492065	0	0.2037377861791531	0.9822872507286886	-0.9822872507286886	0	-0	0.2080466414492065	0.2037377861791531	0.9822872507286886
2.031666666666667	0.188754525019866	0	0.1843680407887485	0.980271174621722	-0.980271174621722	0	-0	0.188754525019866	0.1843680407887485	0.980271174621722
2.033333333333334	0.1783129985789502	0	0.1737804575143745	0.9781476007338055	-0.9781476007338055	0	-0	0.1783129985789502	0.1737804575143745	0.9781476007338055
2.035	0.1769676834281024	0	0.1721592002029202	0.9759167619387474	-0.9759167619387474	0	-0	0.1769676834281024	0.1721592002029202	0.9759167619387474
2.036666666666667	0.1847626349566663	0	0.1794779873949473	0.9735789028731604	-0.9735789028731604	0	-0	0.1847626349566663	0.1794779873949473	0.9735789028731604
2.038333333333334	0.2015389938669713	0	0.1955018662427484	0.971134279909636	-0.971134279909636	0	-0	0.2015389938669713	0.1955018662427484	0.971134279909636
2.04	0.2269377524384092	0	0.2197938465738099	0.9685831611286312	-0.9685831611286312	0	-0	0.2269377524384092	0.2197938465738099	0.9685831611286312
2.041666666666667	0.2604065925500813	0	0.2517261411653386	0.9659258262890685	-0.9659258262890685	0	-0	0.2604065925500813	0.2517261411653386	0.9659258262890685
2.043333333333333	0.3012106700455348	0	0.2904956289030858	0.9631625667976581	-0.9631625667976581	0	-0	0.3012106700455348	0.2904956289030858	0.9631625667976581
2.045	0.348447140108693	0	0.3351430499247266	0.9602936856769432	-0.9602936856769432	0	-0	0.348447140108693	0.3351430499247266	0.9602936856769432
2.046666666666667	0.401063142255336	0	0.3845753601277842	0.957319497532067	-0.957319497532067	0	-0	0.401063142255336	0.3845753601277842	0.957319497532067
2.048333333333333	0.4578768928863617	0	0.4375906185303879	0.9542403285162768	-0.9542403285162768	0	-0	0.4578768928863617	0.4375906185303879	0.9542403285162768
2.05	0.5176014695513578	0	0.4929047547649827	0.9510565162951538	-0.9510565162951538	0	-0	0.5176014695513578	0.4929047547649827	0.9510565162951538
2.051666666666667	0.5788708154541921	0	0.5491795633264691	0.9477684100095854	-0.9477684100095854	0	-0	0.5788708154541921	0.5491795633264691	0.9477684100095854
2.053333333333334	0.6402674464558129	0	0.6050512922763976	0.9443763702374811	-0.9443763702374811	0	-0	0.6402674464558129	0.6050512922763976	0.9443763702374811
2.055	0.700351306867165	0	0.6591592318952219	0.9408807689542257	-0.9408807689542257	0	-0	0.700351306867165	0.6591592318952219	0.9408807689542257
2.056666666666667	0.757689195444568	0	0.7101737575882145	0.9372819894918913	-0.9372819894918913	0	-0	0.757689195444568	0.7101737575882145	0.9372819894918913
2.058333333333334	0.8108841697457774	0	0.7568233354443932	0.9335804264972019	-0.9335804264972019	0	-0	0.8108841697457774	0.7568233354443932	0.9335804264972019
2.06	0.8586043356866299	0	0.797920053008361	0.9297764858882517	-0.9297764858882517	0	-0	0.8586043356866299	0.797920053008361	0.9297764858882517
2.061666666666667	0.8996104398227275	0	0.8323832878792908	0.9258705848099946	-0.9258705848099946	0	-0	0.8996104398227275	0.8323832878792908	0.9258705848099946
2.063333333333333	0.9327817043902205	0	0.8592611699515786	0.9218631515885006	-0.9218631515885006	0	-0	0.9327817043902205	0.8592611699515786	0.9218631515885006
2.065	0.9571393790543776	0	0.8777495283575854	0.9177546256839808	-0.9177546256839808	0	-0	0.9571393790543776	0.8777495283575854	0.9177546256839808
2.066666666666667	0.9718675279797712	0	0.8872080420495368	0.9135454576426009	-0.9135454576426009	0	-0	0.9718675279797712	0.8872080420495368	0.9135454576426009
2.068333333333333	0.9763306253751108	0	0.887173335587748	0.9092361090470688	-0.9092361090470688	0	-0	0.9763306253751108	0.887173335587748	0.9092361090470688
2.07	0.9700875959977832	0	0.8773687824283766	0.9048270524660192	-0.9048270524660192	0	-0	0.9700875959977832	0.8773687824283766	0.9048270524660192
2.071666666666667	0.9529020079634657	0	0.8577108009345078	0.9003187714021935	-0.9003187714021935	0	-0	0.9529020079634657	0.8577108009345078	0.9003187714021935
2.073333333333333	0.924748202172421	0	0.82831145780202	0.8957117602394132	-0.8957117602394132	0	-0	0.924748202172421	0.82831145780202	0.8957117602394132
2.075	0.8858132241845791	0	0.7894772335785538	0.8910065241883677	-0.8910065241883677	0	-0	0.8858132241845791	0.7894772335785538	0.8910065241883677
2.076666666666667	0.83649450880107	0	0.7417038585456601	0.8862035792312148	-0.8862035792312148	0	-0	0.83649450880107	0.7417038585456601	0.8862035792312148
2.078333333333334	0.777393353227179	0	0.6856671961591491	0.8813034520649918	-0.8813034520649918	0	-0	0.777393353227179	0.6856671961591491	0.8813034520649918
2.08	0.7093042997585416	0	0.6222102355453301	0.8763066800438635	-0.8763066800438635	0	-0	0.7093042997585416	0.6222102355453301	0.8763066800438635
2.081666666666667	0.6332006317135099	0	0.5523263524359587	0.8712138111201897	-0.8712138111201897	0	-0	0.6332006317135099	0.5523263524359587	0.8712138111201897
2.083333333333333	0.5502162651372717	0	0.4771391057902513	0.8660254037844383	-0.8660254037844383	0	-0	0.5502162651372717	0.4771391057902513	0.8660254037844383
2.085	0.4616243920126255	0	0.3978789500119581	0.8607420270039436	-0.8607420270039436	0	-0	0.4616243920126255	0.3978789500119581	0.8607420270039436
2.086666666666667	0.368813296824471	0	0.3158573537455578	0.8553642601605069	-0.8553642601605069	0	-0	0.368813296824471	0.3158573537455578	0.8553642601605069
2.088333333333333	0.2732598259788309	0	0.2324389186865253	0.8498926929868637	-0.8498926929868637	0	-0	0.2732598259788309	0.2324389186865253	0.8498926929868637
2.09	0.1765010375822449	0	0.1490121785730561	0.8443279255020152	-0.8443279255020152	0	-0	0.1765010375822449	0.1490121785730561	0.8443279255020152
2.091666666666667	0.08010459644921666	0	0.06695982303409011	0.8386705679454245	-0.8386705679454245	0	-0	0.08010459644921666	0.06695982303409011	0.8386705679454245
2.093333333333333	-0.01436149485354453	0	-0.01237087206570674	0.8329212407100993	-0.8329212407100993	0	-0	0.01436149485354453	0.01237087206570674	0.8329212407100993
2.095	-0.105359224141321	0	-0.08769662033720467	0.8270805742745621	-0.8270805742745621	0	-0	0.105359224141321	0.08769662033720467	0.8270805742745621
2.096666666666667	-0.191410350427469	0	-0.1578249460956808	0.8211492091337036	-0.8211492091337036	0	-0	0.191410350427469	0.1578249460956808	0.8211492091337036
2.098333333333334	-0.2711250415248724	0	-0.2216785494984244	0.8151277957285541	-0.8151277957285541	0	-0	0.2711250415248724	0.2216785494984244	0.8151277957285541
2.1	-0.3432287952426288	0	-0.2783166020090774	0.8090169943749477	-0.8090169943749477	0	-0	0.3432287952426288	0.2783166020090774	0.8090169943749477
2.101666666666667	-0.4065871053458539	0	-0.3269524707898464	0.8028174751911141	-0.8028174751911141	0	-0	0.4065871053458539	0.3269524707898464	0.8028174751911141
2.103333333333333	-0.460227378761435	0	-0.3669675004004434	0.7965299180241963	-0.7965299180241963	0	-0	0.460227378761435	0.3669675004004434	0.7965299180241963
2.105	-0.5033576658635391	0	-0.3979206199119072	0.7901550123756907	-0.7901550123756907	0	-0	0.5033576658635391	0.3979206199119072	0.7901550123756907
2.106666666666667	-0.5353818299316959	0	-0.4195536851322282	0.7836934573258395	-0.7836934573258395	0	-0	0.5353818299316959	0.4195536851322282	0.7836934573258395
2.108333333333333	-0.5559108537291685	0	-0.4317926012141407	0.777145961456971	-0.777145961456971	0	-0	0.5559108537291685	0.4317926012141407	0.777145961456971
2.11	-0.564770059130961	0	-0.4347443934530044	0.7705132427757898	-0.7705132427757898	0	-0	0.564770059130961	0.4347443934530044	0.7705132427757898
2.111666666666667	-0.5620020982433213	0	-0.4286904979669335	0.763796028634642	-0.763796028634642	0	-0	0.5620020982433213	0.4286904979669335	0.763796028634642
2.113333333333333	-0.5478656598104165	0	-0.4140766253769875	0.7569950556517567	-0.7569950556517567	0	-0	0.5478656598104165	0.4140766253769875	0.7569950556517567
2.115	-0.5228299211508003	0	-0.3914996078119503	0.750111069630459	-0.750111069630459	0	-0	0.5228299211508003	0.3914996078119503	0.750111069630459
2.116666666666667	-0.4875648616356305	0	-0.3616916728706948	0.7431448254773941	-0.7431448254773941	0	-0	0.4875648616356305	0.3616916728706948	0.7431448254773941
2.118333333333334	-0.4429276370560792	0	-0.3255025998263515	0.7360970871197348	-0.7360970871197348	0	-0	0.4429276370560792	0.3255025998263515	0.7360970871197348
2.12	-0.3899452934234124	0	-0.2838802071724692	0.7289686274214111	-0.7289686274214111	0	-0	0.3899452934234124	0.2838802071724692	0.7289686274214111
2.121666666666667	-0.3297941721825756	0	-0.2378496015134369	0.7217602280983623	-0.7217602280983623	0	-0	0.3297941721825756	0.2378496015134369	0.7217602280983623
2.123333333333334	-0.2637764249993165	0	-0.188491591235848	0.7144726796328039	-0.7144726796328039	0	-0	0.2637764249993165	0.188491591235848	0.7144726796328039
2.125	-0.1932941138535627	0	-0.1369206397266093	0.7071067811865472	-0.7071067811865472	0	-0	0.1932941138535627	0.1369206397266093	0.7071067811865472
2.126666666666667	-0.1198214199684513	0	-0.08426270682454981	0.6996633405133657	-0.6996633405133657	0	-0	0.1198214199684513	0.08426270682454981	0.6996633405133657
2.128333333333333	-0.04487552215889382	0	-0.03163330724114119	0.6921431738704062	-0.6921431738704062	0	-0	0.04487552215889382	0.03163330724114119	0.6921431738704062
2.13	0.0300132692472251	0	0.01988389712272286	0.6845471059286885	-0.6845471059286885	0	-0	0.0300132692472251	0.01988389712272286	0.6845471059286885
2.131666666666667	0.1033315231827907	0	0.06925765739961061	0.6768759696826611	-0.6768759696826611	0	-0	0.1033315231827907	0.06925765739961061	0.6768759696826611
2.133333333333333	0.1736122422441779	0	0.1155285332781139	0.6691306063588577	-0.6691306063588577	0	-0	0.1736122422441779	0.1155285332781139	0.6691306063588577
2.135	0.2394633705713675	0	0.1578267988011862	0.6613118653236518	-0.6613118653236518	0	-0	0.2394633705713675	0.1578267988011862	0.6613118653236518
2.136666666666667	0.2995946879648703	0	0.1953885256194707	0.6534206039901059	-0.6534206039901059	0	-0	0.2995946879648703	0.1953885256194707	0.6534206039901059
2.138333333333334	0.3528425574072417	0	0.2275695078398648	0.6454576877239502	-0.6454576877239502	0	-0	0.3528425574072417	0.2275695078398648	0.6454576877239502
2.14	0.3981920383264992	0	0.2538566992038908	0.6374239897486899	-0.6374239897486899	0	-0	0.3981920383264992	0.2538566992038908	0.6374239897486899
2.141666666666667	0.4347959329118419	0	0.2738768539440929	0.6293203910498381	-0.6293203910498381	0	-0	0.4347959329118419	0.2738768539440929	0.6293203910498381
2.143333333333334	0.4619903964103583	0	0.2874021006407576	0.6211477802783101	-0.6211477802783101	0	-0	0.4619903964103583	0.2874021006407576	0.6211477802783101
2.145	0.4793068132621594	0	0.2943522355729424	0.6129070536529768	-0.6129070536529768	0	-0	0.4793068132621594	0.2943522355729424	0.6129070536529768
2.146666666666667	0.486479717687924	0	0.2947935984459162	0.6045991148623743	-0.6045991148623743	0	-0	0.486479717687924	0.2947935984459162	0.6045991148623743
2.148333333333333	0.4834506183278622	0	0.2889344870469951	0.5962248749656157	-0.5962248749656157	0	-0	0.4834506183278622	0.2889344870469951	0.5962248749656157
2.15	0.4703676700623277	0	0.2771171745057817	0.5877852522924736	-0.5877852522924736	0	-0	0.4703676700623277	0.2771171745057817	0.5877852522924736
2.151666666666667	0.4475812204919938	0	0.2598067079459672	0.5792811723426784	-0.5792811723426784	0	-0	0.4475812204919938	0.2598067079459672	0.5792811723426784
2.153333333333333	0.415635341978765	0	0.2375767837323401	0.5707135676844317	-0.5707135676844317	0	-0	0.415635341978765	0.2375767837323401	0.5707135676844317
2.155	0.3752555409318433	0	0.2110931048983767	0.5620833778521311	-0.5620833778521311	0	-0	0.3752555409318433	0.2110931048983767	0.5620833778521311
2.156666666666667	0.3273329125122586	0	0.1810947233242962	0.5533915492433438	-0.5533915492433438	0	-0	0.3273329125122586	0.1810947233242962	0.5533915492433438
2.158333333333334	0.2729050795650292	0	0.1483739460924823	0.5446390350150273	-0.5446390350150273	0	-0	0.2729050795650292	0.1483739460924823	0.5446390350150273
2.16	0.2131343179403028	0	0.1137554366888681	0.5358267949789959	-0.5358267949789959	0	-0	0.2131343179403028	0.1137554366888681	0.5358267949789959
2.161666666666667	0.1492833251603246	0	0.07807516360642007	0.5269557954966774	-0.5269557954966774	0	-0	0.1492833251603246	0.07807516360642007	0.5269557954966774
2.163333333333334	0.08268913453860192	0	0.04215983980408615	0.5180270093731305	-0.5180270093731305	0	-0	0.08268913453860192	0.04215983980408615	0.5180270093731305
2.165	0.01473571147777862	0	0.006807457013526752	0.5090414157503707	-0.5090414157503707	0	-0	0.01473571147777862	0.006807457013526752	0.5090414157503707
2.166666666666667	-0.05317420789623462	0	-0.02723054807243422	0.4999999999999999	-0.4999999999999999	0	-0	0.05317420789623462	0.02723054807243422	0.4999999999999999
2.168333333333333	-0.1196474637876405	0	-0.05926504830270769	0.4909037536151413	-0.4909037536151413	0	-0	0.1196474637876405	0.05926504830270769	0.4909037536151413
2.17	-0.1833284334678615	0	-0.08868255967555978	0.4817536741017148	-0.4817536741017148	0	-0	0.1833284334678615	0.08868255967555978	0.4817536741017148
2.171666666666667	-0.2429260453879216	0	-0.1149559271166253	0.4725507648690541	-0.4725507648690541	0	-0	0.2429260453879216	0.1149559271166253	0.4725507648690541
2.173333333333333	-0.2972393094631565	0	-0.1376522511776734	0.4632960351198624	-0.4632960351198624	0	-0	0.2972393094631565	0.1376522511776734	0.4632960351198624
2.175	-0.3451808602936448	0	-0.1564380536584034	0.4539904997395465	-0.4539904997395465	0	-0	0.3451808602936448	0.1564380536584034	0.4539904997395465
2.176666666666667	-0.3857980541376549	0	-0.171081776455915	0.4446351791849277	-0.4446351791849277	0	-0	0.3857980541376549	0.171081776455915	0.4446351791849277
2.178333333333334	-0.4182912136172996	0	-0.181453786266379	0.4352310993723267	-0.4352310993723267	0	-0	0.4182912136172996	0.181453786266379	0.4352310993723267
2.18	-0.4420286752412461	0	-0.1875241149382048	0.4257792915650725	-0.4257792915650725	0	-0	0.4420286752412461	0.1875241149382048	0.4257792915650725
2.181666666666667	-0.4565583625556289	0	-0.1893582002154961	0.4162807922604016	-0.4162807922604016	0	-0	0.4565583625556289	0.1893582002154961	0.4162807922604016
2.183333333333334	-0.4616156806280051	0	-0.1871109052974145	0.4067366430757996	-0.4067366430757996	0	-0	0.4616156806280051	0.1871109052974145	0.4067366430757996
2.185	-0.457127604078533	0	-0.181019090929448	0.3971478906347806	-0.3971478906347806	0	-0	0.457127604078533	0.181019090929448	0.3971478906347806
2.186666666666667	-0.4432129093806281	0	-0.1713929949895967	0.3875155864521036	-0.3875155864521036	0	-0	0.4432129093806281	0.1713929949895967	0.3875155864521036
2.188333333333333	-0.4201785810128564	0	-0.1586066470709345	0.3778407868184667	-0.3778407868184667	0	-0	0.4201785810128564	0.1586066470709345	0.3778407868184667
2.19	-0.3885124986120322	0	-0.1430875151074093	0.3681245526846781	-0.3681245526846781	0	-0	0.3885124986120322	0.1430875151074093	0.3681245526846781
2.191666666666667	-0.3488725869512346	0	-0.1253055531124835	0.358367949545301	-0.358367949545301	0	-0	0.3488725869512346	0.1253055531124835	0.358367949545301
2.193333333333333	-0.302072680815727	0	-0.1057617982375752	0.348572047321815	-0.348572047321815	0	-0	0.302072680815727	0.1057617982375752	0.348572047321815
2.195	-0.2490654212497739	0	-0.08497665492259673	0.3387379202452917	-0.3387379202452917	0	-0	0.2490654212497739	0.08497665492259673	0.3387379202452917
2.196666666666667	-0.190922556908073	0	-0.06347800554877273	0.3288666467385825	-0.3288666467385825	0	-0	0.190922556908073	0.06347800554877273	0.3288666467385825
2.198333333333334	-0.1288130732380668	0	-0.04178930052568235	0.3189593092980699	-0.3189593092980699	0	-0	0.1288130732380668	0.04178930052568235	0.3189593092980699
2.2	-0.06397961199890831	0	-0.02041780416034336	0.309016994374948	-0.309016994374948	0	-0	0.06397961199890831	0.02041780416034336	0.309016994374948
2.201666666666667	0.002286326552876724	0	0.000156797599727175	0.2990407922560861	-0.2990407922560861	0	-0	0.002286326552876724	0.000156797599727175	0.2990407922560861
2.203333333333334	0.06866988713723458	0	0.01949319013206226	0.2890317969444717	-0.2890317969444717	0	-0	0.06866988713723458	0.01949319013206226	0.2890317969444717
2.205	0.1338585483458498	0	0.037198358892189	0.2789911060392299	-0.2789911060392299	0	-0	0.1338585483458498	0.037198358892189	0.2789911060392299
2.206666666666667	0.1965674790040226	0	0.05293637080837407	0.2689198206152653	-0.2689198206152653	0	-0	0.1965674790040226	0.05293637080837407	0.2689198206152653
2.208333333333333	0.2555640570129654	0	0.06643572112320001	0.258819045102521	-0.258819045102521	0	-0	0.2555640570129654	0.06643572112320001	0.258819045102521
2.21	0.3096910689532242	0	0.07749497237673002	0.2486898871648539	-0.2486898871648539	0	-0	0.3096910689532242	0.07749497237673002	0.2486898871648539
2.211666666666667	0.3578881416935178	0	0.08598644622422032	0.2385334575785807	-0.2385334575785807	0	-0	0.3578881416935178	0.08598644622422032	0.2385334575785807
2.213333333333333	0.3992109991082601	0	0.09185778315359994	0.2283508701106562	-0.2283508701106562	0	-0	0.3992109991082601	0.09185778315359994	0.2283508701106562
2.215	0.4328481867794938	0	0.09513125815446551	0.2181432413965419	-0.2181432413965419	0	-0	0.4328481867794938	0.09513125815446551	0.2181432413965419
2.216666666666667	0.4581349641052043	0	0.09590082828616489	0.2079116908177593	-0.2079116908177593	0	-0	0.4581349641052043	0.09590082828616489	0.2079116908177593
2.218333333333333	0.4745641252844847	0	0.09432698552453825	0.1976573403791267	-0.1976573403791267	0	-0	0.4745641252844847	0.09432698552453825	0.1976573403791267
2.22	0.4817935768262833	0	0.09062958864220637	0.1873813145857241	-0.1873813145857241	0	-0	0.4817935768262833	0.09062958864220637	0.1873813145857241
2.221666666666667	0.4796505680854266	0	0.08507894396167526	0.1770847403195834	-0.1770847403195834	0	-0	0.4796505680854266	0.08507894396167526	0.1770847403195834
2.223333333333334	0.4681325413799277	0	0.07798548939072654	0.166768746716103	-0.166768746716103	0	-0	0.4681325413799277	0.07798548939072654	0.166768746716103
2.225	0.4474046379918928	0	0.06968850265760855	0.1564344650402305	-0.1564344650402305	0	-0	0.4474046379918928	0.06968850265760855	0.1564344650402305
2.226666666666667	0.4177939643298784	0	0.06054429784779034	0.1460830285624119	-0.1460830285624119	0	-0	0.4177939643298784	0.06054429784779034	0.1460830285624119
2.228333333333333	0.3797807873186762	0	0.05091439072788365	0.1357155724343036	-0.1357155724343036	0	-0	0.3797807873186762	0.05091439072788365	0.1357155724343036
2.23	0.3339868883546769	0	0.04115410157122093	0.1253332335643041	-0.1253332335643041	0	-0	0.3339868883546769	0.04115410157122093	0.1253332335643041
2.231666666666667	0.281161359706767	0	0.03160202518292927	0.1149371504928671	-0.1149371504928671	0	-0	0.281161359706767	0.03160202518292927	0.1149371504928671
2.233333333333333	0.2221641749787284	0	0.02257073466577346	0.1045284632676528	-0.1045284632676528	0	-0	0.2221641749787284	0.02257073466577346	0.1045284632676528
2.235	0.1579479052648816	0	0.01433900320131524	0.09410831331851434	-0.09410831331851434	0	-0	0.1579479052648816	0.01433900320131524	0.09410831331851434
2.236666666666667	0.08953798419064325	0	0.007145733247377469	0.08367784333231615	-0.08367784333231615	0	-0	0.08953798419064325	0.007145733247377469	0.08367784333231615
2.238333333333333	0.01801194759090807	0	0.001185682462538255	0.07323819712763123	-0.07323819712763123	0	-0	0.01801194759090807	0.001185682462538255	0.07323819712763123
2.24	-0.05552191319881315	0	-0.003393022027828627	0.06279051952931357	-0.06279051952931357	0	-0	0.05552191319881315	0.003393022027828627	0.06279051952931357
2.241666666666667	-0.1299460417142101	0	-0.006489677563007131	0.0523359562429429	-0.0523359562429429	0	-0	0.1299460417142101	0.006489677563007131	0.0523359562429429
2.243333333333334	-0.2041548133218667	0	-0.008050277172395748	0.04187565372919935	-0.04187565372919935	0	-0	0.2041548133218667	0.008050277172395748	0.04187565372919935
2.245	-0.2770750164623842	0	-0.008065479718279697	0.03141075907812867	-0.03141075907812867	0	-0	0.2770750164623842	0.008065479718279697	0.03141075907812867
2.246666666666667	-0.34768521929297	0	-0.006567530623668778	0.02094241988335621	-0.02094241988335621	0	-0	0.34768521929297	0.006567530623668778	0.02094241988335621
2.248333333333334	-0.4150336542629527	0	-0.003626392116750263	0.01047178411624569	-0.01047178411624569	0	-0	0.4150336542629527	0.003626392116750263	0.01047178411624569
2.25	-0.4782542917526428	0	0.0006546717762452591	5.510728592200698e-016	-5.510728592200698e-016	0	-0	0.4782542917526428	0.0006546717762452591	5.510728592200698e-016
2.251666666666667	-0.5365808187208509	0	0.0061438412304208	-0.01047178411624637	0.01047178411624637	0	-0	0.5365808187208509	0.0061438412304208	0.01047178411624637
2.253333333333333	-0.5893582882567995	0	0.01268564645477862	-0.02094241988335688	0.02094241988335688	0	-0	0.5893582882567995	0.01268564645477862	0.02094241988335688
2.255	-0.6360522598405264	0	0.02010591138370939	-0.03141075907812756	0.03141075907812756	0	-0	0.6360522598405264	0.02010591138370939	0.03141075907812756
2.256666666666667	-0.6762553067371182	0	0.02821666221613758	-0.04187565372920003	0.04187565372920003	0	-0	0.6762553067371182	0.02821666221613758	0.04187565372920003
2.258333333333333	-0.7096908250001464	0	0.03682097061506641	-0.05233595624294358	0.05233595624294358	0	-0	0.7096908250001464	0.03682097061506641	0.05233595624294358
2.26	-0.736214136744991	0	0.04571773314109185	-0.06279051952931425	0.06279051952931425	0	-0	0.736214136744991	0.04571773314109185	0.06279051952931425
2.261666666666667	-0.7558109373990773	0	0.05470640575543612	-0.07323819712763191	0.07323819712763191	0	-0	0.7558109373990773	0.05470640575543612	0.07323819712763191
2.263333333333334	-0.7685931913169531	0	0.06359171338266127	-0.08367784333231505	0.08367784333231505	0	-0	0.7685931913169531	0.06359171338266127	0.08367784333231505
2.265	-0.7747926313116853	0	0.07218833993699003	-0.09410831331851501	0.09410831331851501	0	-0	0.7747926313116853	0.07218833993699003	0.09410831331851501
2.266666666666667	-0.7747520642474942	0	0.08032557617399329	-0.1045284632676535	0.1045284632676535	0	-0	0.7747520642474942	0.08032557617399329	0.1045284632676535
2.268333333333334	-0.768914725930734	0	0.08785186517919787	-0.114937150492866	0.114937150492866	0	-0	0.768914725930734	0.08785186517919787	0.114937150492866
2.27	-0.7578119633366304	0	0.09463914342973259	-0.1253332335643048	0.1253332335643048	0	-0	0.7578119633366304	0.09463914342973259	0.1253332335643048
2.271666666666667	-0.7420495500832266	0	0.1005868350247944	-0.1357155724343042	0.1357155724343042	0	-0	0.7420495500832266	0.1005868350247944	0.1357155724343042
2.273333333333333	-0.7222929615456412	0	0.1056253237824411	-0.1460830285624108	0.1460830285624108	0	-0	0.7222929615456412	0.1056253237824411	0.1460830285624108
2.275	-0.6992519488026883	0	0.1097187077573291	-0.1564344650402312	0.1564344650402312	0	-0	0.6992519488026883	0.1097187077573291	0.1564344650402312
2.276666666666667	-0.6736647556137795	0	0.1128666374809636	-0.166768746716102	0.166768746716102	0	-0	0.6736647556137795	0.1128666374809636	0.166768746716102
2.278333333333333	-0.6462823199055048	0	0.1151050553476899	-0.1770847403195841	0.1770847403195841	0	-0	0.6462823199055048	0.1151050553476899	0.1770847403195841
2.28	-0.6178527910478393	0	0.1165056895937751	-0.1873813145857248	0.1873813145857248	0	-0	0.6178527910478393	0.1165056895937751	0.1873813145857248
2.281666666666667	-0.5891066769290534	0	0.1171742107013086	-0.1976573403791257	0.1976573403791257	0	-0	0.5891066769290534	0.1171742107013086	0.1976573403791257
2.283333333333334	-0.5607429110593786	0	0.1172470272868114	-0.20791169081776	0.20791169081776	0	-0	0.5607429110593786	0.1172470272868114	0.20791169081776
2.285	-0.5334161003477471	0	0.1168867774113654	-0.2181432413965425	0.2181432413965425	0	-0	0.5334161003477471	0.1168867774113654	0.2181432413965425
2.286666666666667	-0.507725179624262	0	0.1162766533701017	-0.2283508701106551	0.2283508701106551	0	-0	0.507725179624262	0.1162766533701017	0.2283508701106551
2.288333333333334	-0.484203660342512	0	0.1156137763662922	-0.2385334575785813	0.2385334575785813	0	-0	0.484203660342512	0.1156137763662922	0.2385334575785813
2.29	-0.4633116191844682	0	0.1151019050853535	-0.2486898871648546	0.2486898871648546	0	-0	0.4633116191844682	0.1151019050853535	0.2486898871648546
2.291666666666667	-0.4454295285509576	0	0.1149438128190099	-0.2588190451025216	0.2588190451025216	0	-0	0.4454295285509576	0.1149438128190099	0.2588190451025216
2.293333333333333	-0.4308539862219859	0	0.1153336965491319	-0.268919820615266	0.268919820615266	0	-0	0.4308539862219859	0.1153336965491319	0.268919820615266
2.295	-0.4197953568821851	0	0.1164499852112265	-0.2789911060392289	0.2789911060392289	0	-0	0.4197953568821851	0.1164499852112265	0.2789911060392289
2.296666666666667	-0.4123772947700698	0	0.118448892293567	-0.2890317969444723	0.2890317969444723	0	-0	0.4123772947700698	0.118448892293567	0.2890317969444723
2.298333333333333	-0.4086380754179974	0	0.1214590113293746	-0.2990407922560868	0.2990407922560868	0	-0	0.4086380754179974	0.1214590113293746	0.2990407922560868
2.3	-0.4085336262220693	0	0.125577185214388	-0.3090169943749469	0.3090169943749469	0	-0	0.4085336262220693	0.125577185214388	0.3090169943749469
2.301666666666667	-0.4119421112433216	0	0.130865797002796	-0.3189593092980705	0.3189593092980705	0	-0	0.4119421112433216	0.130865797002796	0.3189593092980705
2.303333333333334	-0.418669895907137	0	0.13735153765452	-0.3288666467385832	0.3288666467385832	0	-0	0.418669895907137	0.13735153765452	0.3288666467385832
2.305	-0.4284586927235863	0	0.1450256126458469	-0.3387379202452907	0.3387379202452907	0	-0	0.4284586927235863	0.1450256126458469	0.3387379202452907
2.306666666666667	-0.4409936702450132	0	0.1538452620098246	-0.3485720473218156	0.3485720473218156	0	-0	0.4409936702450132	0.1538452620098246	0.3485720473218156
2.308333333333334	-0.4559122945089448	0	0.1637363942187361	-0.3583679495453	0.3583679495453	0	-0	0.4559122945089448	0.1637363942187361	0.3583679495453
2.31	-0.4728136653324831	0	0.174597079076675	-0.3681245526846788	0.3681245526846788	0	-0	0.4728136653324831	0.174597079076675	0.3681245526846788
2.311666666666667	-0.4912681090238799	0	0.1863016123992432	-0.3778407868184673	0.3778407868184673	0	-0	0.4912681090238799	0.1863016123992432	0.3778407868184673
2.313333333333333	-0.510826794202793	0	0.1987048575419031	-0.3875155864521025	0.3875155864521025	0	-0	0.510826794202793	0.1987048575419031	0.3875155864521025
2.315	-0.5310311481738257	0	0.2116465853562463	-0.3971478906347812	0.3971478906347812	0	-0	0.5310311481738257	0.2116465853562463	0.3971478906347812
2.316666666666667	-0.5514218672452093	0	0.2249555722712242	-0.4067366430758002	0.4067366430758002	0	-0	0.5514218672452093	0.2249555722712242	0.4067366430758002
2.318333333333333	-0.5715473349719917	0	0.2384532713725948	-0.4162807922604006	0.4162807922604006	0	-0	0.5715473349719917	0.2384532713725948	0.4162807922604006
2.32	-0.5909712868714966	0	0.2519569376016491	-0.4257792915650731	0.4257792915650731	0	-0	0.5909712868714966	0.2519569376016491	0.4257792915650731
2.321666666666667	-0.6092795879620563	0	0.2652821586797329	-0.4352310993723273	0.4352310993723273	0	-0	0.6092795879620563	0.2652821586797329	0.4352310993723273
2.323333333333334	-0.6260860197010405	0	0.278244811081526	-0.4446351791849268	0.4446351791849268	0	-0	0.6260860197010405	0.278244811081526	0.4446351791849268
2.325	-0.6410370046868339	0	0.2906625188322414	-0.4539904997395471	0.4539904997395471	0	-0	0.6410370046868339	0.2906625188322414	0.4539904997395471
2.326666666666667	-0.6538152299605628	0	0.3023557367352882	-0.4632960351198614	0.4632960351198614	0	-0	0.6538152299605628	0.3023557367352882	0.4632960351198614
2.328333333333334	-0.6641421620159411	0	0.3131486051383536	-0.4725507648690547	0.4725507648690547	0	-0	0.6641421620159411	0.3131486051383536	0.4725507648690547
2.33	-0.6717794778408227	0	0.3228697287964578	-0.4817536741017154	0.4817536741017154	0	-0	0.6717794778408227	0.3228697287964578	0.4817536741017154
2.331666666666667	-0.6765294656572427	0	0.3313530181980159	-0.4909037536151404	0.4909037536151404	0	-0	0.6765294656572427	0.3313530181980159	0.4909037536151404
2.333333333333333	-0.6782344757475863	0	0.3384387003467413	-0.5000000000000006	0.5000000000000006	0	-0	0.6782344757475863	0.3384387003467413	0.5000000000000006
2.335	-0.676775525185594	0	0.3439745616762431	-0.5090414157503713	0.5090414157503713	0	-0	0.676775525185594	0.3439745616762431	0.5090414157503713
2.336666666666667	-0.6720701798638368	0	0.3478174340720603	-0.5180270093731296	0.5180270093731296	0	-0	0.6720701798638368	0.3478174340720603	0.5180270093731296
2.338333333333333	-0.6640698524683323	0	0.3498348821750498	-0.5269557954966779	0.5269557954966779	0	-0	0.6640698524683323	0.3498348821750498	0.5269557954966779
2.34	-0.6527566656634574	0	0.3499070025984399	-0.5358267949789964	0.5358267949789964	0	-0	0.6527566656634574	0.3499070025984399	0.5358267949789964
2.341666666666667	-0.6381400355142145	0	0.3479282091704031	-0.5446390350150279	0.5446390350150279	0	-0	0.6381400355142145	0.3479282091704031	0.5446390350150279
2.343333333333333	-0.6202531310204241	0	0.3438088573748431	-0.5533915492433443	0.5533915492433443	0	-0	0.6202531310204241	0.3438088573748431	0.5533915492433443
2.345	-0.599149361635706	0	0.3374765586792577	-0.5620833778521303	0.5620833778521303	0	-0	0.599149361635706	0.3374765586792577	0.5620833778521303
2.346666666666667	-0.5748990359921646	0	0.3288770522840855	-0.5707135676844323	0.5707135676844323	0	-0	0.5748990359921646	0.3288770522840855	0.5707135676844323
2.348333333333334	-0.5475863220739121	0	0.3179745367655384	-0.579281172342679	0.579281172342679	0	-0	0.5475863220739121	0.3179745367655384	0.579281172342679
2.35	-0.5173066222193408	0	0.304751413867892	-0.5877852522924727	0.5877852522924727	0	-0	0.5173066222193408	0.304751413867892	0.5877852522924727
2.351666666666667	-0.4841644561271141	0	0.2892074563860236	-0.5962248749656163	0.5962248749656163	0	-0	0.4841644561271141	0.2892074563860236	0.5962248749656163
2.353333333333333	-0.4482719221262692	0	0.2713584755031115	-0.6045991148623748	0.6045991148623748	0	-0	0.4482719221262692	0.2713584755031115	0.6045991148623748
2.355	-0.4097477820496646	0	0.25123462334684	-0.6129070536529759	0.6129070536529759	0	-0	0.4097477820496646	0.25123462334684	0.6129070536529759
2.356666666666667	-0.3687171888772219	0	0.2288785172122618	-0.6211477802783106	0.6211477802783106	0	-0	0.3687171888772219	0.2288785172122618	0.6211477802783106
2.358333333333333	-0.3253120496775734	0	0.2043434069417375	-0.6293203910498373	0.6293203910498373	0	-0	0.3253120496775734	0.2043434069417375	0.6293203910498373
2.36	-0.2796719900707605	0	0.177691621797238	-0.6374239897486904	0.6374239897486904	0	-0	0.2796719900707605	0.177691621797238	0.6374239897486904
2.361666666666667	-0.2319458612466981	0	0.1489935251143748	-0.6454576877239507	0.6454576877239507	0	-0	0.2319458612466981	0.1489935251143748	0.6454576877239507
2.363333333333333	-0.1822937072583516	0	0.1183271735687825	-0.653420603990105	0.653420603990105	0	-0	0.1822937072583516	0.1183271735687825	0.653420603990105
2.365	-0.1308890895671835	0	0.08577882476423113	-0.6613118653236524	0.6613118653236524	0	-0	0.1308890895671835	0.08577882476423113	0.6613118653236524
2.366666666666667	-0.07792164828267299	0	0.05144436597075869	-0.6691306063588582	0.6691306063588582	0	-0	0.07792164828267299	0.05144436597075869	0.6691306063588582
2.368333333333334	-0.02359976575114303	0	0.01543165392408539	-0.6768759696826603	0.6768759696826603	0	-0	0.02359976575114303	0.01543165392408539	0.6768759696826603
2.37	0.03184681144722751	0	-0.02213633232141853	-0.6845471059286891	0.6845471059286891	0	-0	0.03184681144722751	0.02213633232141853	0.6845471059286891
2.371666666666667	0.0881645411139098	0	-0.06111770871449478	-0.6921431738704067	0.6921431738704067	0	-0	0.0881645411139098	0.06111770871449478	0.6921431738704067
2.373333333333334	0.1450739940405832	0	-0.1013475318010632	-0.6996633405133661	0.6996633405133661	0	-0	0.1450739940405832	0.1013475318010632	0.6996633405133661
2.375	0.202268247557876	0	-0.1426335883172194	-0.7071067811865478	0.7071067811865478	0	-0	0.202268247557876	0.1426335883172194	0.7071067811865478
2.376666666666667	0.2594118998032931	0	-0.1847524794208209	-0.7144726796328031	0.7144726796328031	0	-0	0.2594118998032931	0.1847524794208209	0.7144726796328031
2.378333333333333	0.316140826774207	0	-0.2274463588554245	-0.7217602280983627	0.7217602280983627	0	-0	0.316140826774207	0.2274463588554245	0.7217602280983627
2.38	0.37206278629029	0	-0.2704206654651493	-0.7289686274214117	0.7289686274214117	0	-0	0.37206278629029	0.2704206654651493	0.7289686274214117
2.381666666666667	0.4267589512559186	0	-0.3133431452034575	-0.736097087119734	0.736097087119734	0	-0	0.4267589512559186	0.3133431452034575	0.736097087119734
2.383333333333333	0.4797864296316575	0	-0.3558443895319954	-0.7431448254773947	0.7431448254773947	0	-0	0.4797864296316575	0.3558443895319954	0.7431448254773947
2.385	0.530681800934882	0	-0.3975200313018756	-0.7501110696304595	0.7501110696304595	0	-0	0.530681800934882	0.3975200313018756	0.7501110696304595
2.386666666666667	0.5789656696121268	0	-0.4379346427474928	-0.756995055651756	0.756995055651756	0	-0	0.5789656696121268	0.4379346427474928	0.756995055651756
2.388333333333334	0.6241482050400525	0	-0.4766272808456784	-0.7637960286346425	0.7637960286346425	0	-0	0.6241482050400525	0.4766272808456784	0.7637960286346425
2.39	0.6657356070394103	0	-0.5131185308742608	-0.770513242775789	0.770513242775789	0	-0	0.6657356070394103	0.5131185308742608	0.770513242775789
2.391666666666667	0.703237405468664	0	-0.5469188168248624	-0.7771459614569715	0.7771459614569715	0	-0	0.703237405468664	0.5469188168248624	0.7771459614569715
2.393333333333334	0.7361744735411158	0	-0.5775376834129493	-0.7836934573258399	0.7836934573258399	0	-0	0.7361744735411158	0.5775376834129493	0.7836934573258399
2.395	0.7640876077982574	0	-0.6044937130234472	-0.7901550123756901	0.7901550123756901	0	-0	0.7640876077982574	0.6044937130234472	0.7901550123756901
2.396666666666667	0.7865465039448262	0	-0.6273247241254744	-0.7965299180241967	0.7965299180241967	0	-0	0.7865465039448262	0.6273247241254744	0.7965299180241967
2.398333333333333	0.8031589377147329	0	-0.6455979052821688	-0.8028174751911146	0.8028174751911146	0	-0	0.8031589377147329	0.6455979052821688	0.8028174751911146
2.4	0.8135799442147466	0	-0.6589195684477114	-0.8090169943749471	0.8090169943749471	0	-0	0.8135799442147466	0.6589195684477114	0.8090169943749471
2.401666666666667	0.8175207783066883	0	-0.6669442524285274	-0.8151277957285545	0.8151277957285545	0	-0	0.8175207783066883	0.6669442524285274	0.8151277957285545
2.403333333333333	0.8147574329455503	0	-0.6693829663774271	-0.8211492091337039	0.8211492091337039	0	-0	0.8147574329455503	0.6693829663774271	0.8211492091337039
2.405	0.8051384922696534	0	-0.6660104273312992	-0.8270805742745614	0.8270805742745614	0	-0	0.8051384922696534	0.6660104273312992	0.8270805742745614
2.406666666666667	0.7885921017830743	0	-0.6566712082813108	-0.8329212407100997	0.8329212407100997	0	-0	0.7885921017830743	0.6566712082813108	0.8329212407100997
2.408333333333334	0.7651318491820007	0	-0.6412847678057003	-0.8386705679454238	0.8386705679454238	0	-0	0.7651318491820007	0.6412847678057003	0.8386705679454238
2.41	0.7348613661140714	0	-0.6198493738004039	-0.8443279255020155	0.8443279255020155	0	-0	0.7348613661140714	0.6198493738004039	0.8443279255020155
2.411666666666667	0.6979774831402467	0	-0.592444958899677	-0.849892692986864	0.849892692986864	0	-0	0.6979774831402467	0.592444958899677	0.849892692986864
2.413333333333334	0.6547717969729525	0	-0.5592349523983218	-0.8553642601605064	0.8553642601605064	0	-0	0.6547717969729525	0.5592349523983218	0.8553642601605064
2.415	0.6056305401450747	0	-0.520467123631327	-0.860742027003944	0.860742027003944	0	-0	0.6056305401450747	0.520467123631327	0.860742027003944
2.416666666666667	0.5510326779588804	0	-0.476473447656843	-0.8660254037844386	0.8660254037844386	0	-0	0.5510326779588804	0.476473447656843	0.8660254037844386
2.418333333333333	0.4915461951080541	0	-0.4276689702998264	-0.8712138111201891	0.8712138111201891	0	-0	0.4915461951080541	0.4276689702998264	0.8712138111201891
2.42	0.4278225739122773	0	-0.3745496119891659	-0.8763066800438638	0.8763066800438638	0	-0	0.4278225739122773	0.3745496119891659	0.8763066800438638
2.421666666666667	0.3605895067407728	0	-0.3176888148497953	-0.8813034520649922	0.8813034520649922	0	-0	0.3605895067407728	0.3176888148497953	0.8813034520649922
2.423333333333333	0.290641925975349	0	-0.25773291163498	-0.8862035792312152	0.8862035792312152	0	-0	0.290641925975349	0.25773291163498	0.8862035792312152
2.425	0.218831474801497	0	-0.1953950839995012	-0.891006524188368	0.891006524188368	0	-0	0.218831474801497	0.1953950839995012	0.891006524188368
2.426666666666667	0.1460545802486803	0	-0.1314477856416057	-0.8957117602394127	0.8957117602394127	0	-0	0.1460545802486803	0.1314477856416057	0.8957117602394127
2.428333333333334	0.07323932528624821	0	-0.06671353542024083	-0.9003187714021939	0.9003187714021939	0	-0	0.07323932528624821	0.06671353542024083	0.9003187714021939
2.43	0.001331348528183708	0	-0.002054036921154913	-0.9048270524660196	0.9048270524660196	0	-0	0.001331348528183708	0.002054036921154913	0.9048270524660196
2.431666666666667	-0.06872097261026101	0	0.06164234797393712	-0.9092361090470683	0.9092361090470683	0	-0	0.06872097261026101	0.06164234797393712	0.9092361090470683
2.433333333333334	-0.1359817773530604	0	0.123474657435711	-0.9135454576426011	0.9135454576426011	0	-0	0.1359817773530604	0.123474657435711	0.9135454576426011
2.435	-0.1995431213370537	0	0.1825447100308852	-0.9177546256839811	0.9177546256839811	0	-0	0.1995431213370537	0.1825447100308852	0.9177546256839811
2.436666666666667	-0.2585402164215026	0	0.2379734994401558	-0.9218631515885003	0.9218631515885003	0	-0	0.2585402164215026	0.2379734994401558	0.9218631515885003
2.438333333333333	-0.3121662028266546	0	0.288918204507836	-0.925870584809995	0.925870584809995	0	-0	0.3121662028266546	0.288918204507836	0.925870584809995
2.44	-0.3596861493007737	0	0.3345893385012925	-0.9297764858882513	0.9297764858882513	0	-0	0.3596861493007737	0.3345893385012925	0.9297764858882513
2.441666666666667	-0.4004499872727786	0	0.3742675059709757	-0.9335804264972021	0.9335804264972021	0	-0	0.4004499872727786	0.3742675059709757	0.9335804264972021
2.443333333333333	-0.4339041019316037	0	0.4073192074581578	-0.9372819894918916	0.9372819894918916	0	-0	0.4339041019316037	0.4073192074581578	0.9372819894918916
2.445	-0.459601326599833	0	0.4332111351968627	-0.9408807689542253	0.9408807689542253	0	-0	0.459601326599833	0.4332111351968627	0.9408807689542253
2.446666666666667	-0.477209116200089	0	0.451522438174329	-0.9443763702374813	0.9443763702374813	0	-0	0.477209116200089	0.451522438174329	0.9443763702374813
2.448333333333334	-0.4865157104648797	0	0.4619545011485108	-0.9477684100095857	0.9477684100095857	0	-0	0.4865157104648797	0.4619545011485108	0.9477684100095857
2.45	-0.4874341370975684	0	0.4643378756712943	-0.9510565162951534	0.9510565162951534	0	-0	0.4874341370975684	0.4643378756712943	0.9510565162951534
2.451666666666667	-0.4800039485197076	0	0.4586361158402853	-0.954240328516277	0.954240328516277	0	-0	0.4800039485197076	0.4586361158402853	0.954240328516277
2.453333333333334	-0.4643906322045013	0	0.4449463997210535	-0.9573194975320672	0.9573194975320672	0	-0	0.4643906322045013	0.4449463997210535	0.9573194975320672
2.455	-0.4408826828855722	0	0.4234969504356217	-0.9602936856769428	0.9602936856769428	0	-0	0.4408826828855722	0.4234969504356217	0.9602936856769428
2.456666666666667	-0.4098863740767154	0	0.3946413998079331	-0.9631625667976582	0.9631625667976582	0	-0	0.4098863740767154	0.3946413998079331	0.9631625667976582
2.458333333333333	-0.3719183152430598	0	0.3588503536833481	-0.9659258262890682	0.9659258262890682	0	-0	0.3719183152430598	0.3588503536833481	0.9659258262890682
2.46	-0.3275959285220989	0	0.3167005142899393	-0.9685831611286313	0.9685831611286313	0	-0	0.3275959285220989	0.3167005142899393	0.9685831611286313
2.461666666666667	-0.2776260240194219	0	0.2688617857828551	-0.9711342799096361	0.9711342799096361	0	-0	0.2776260240194219	0.2688617857828551	0.9711342799096361
2.463333333333333	-0.2227916943587844	0	0.2160828311452378	-0.9735789028731602	0.9735789028731602	0	-0	0.2227916943587844	0.2160828311452378	0.9735789028731602
2.465	-0.1639377863792868	0	0.1591755611074414	-0.9759167619387475	0.9759167619387475	0	-0	0.1639377863792868	0.1591755611074414	0.9759167619387475
2.466666666666667	-0.1019552397666329	0	0.09899902034575361	-0.9781476007338057	0.9781476007338057	0	-0	0.1019552397666329	0.09899902034575361	0.9781476007338057
2.468333333333334	-0.03776460821731004	0	0.03644309681862772	-0.9802711746217218	0.9802711746217218	0	-0	0.03776460821731004	0.03644309681862772	0.9802711746217218
2.47	0.02770090216672417	0	-0.0275875776169883	-0.9822872507286887	0.9822872507286887	0	-0	0.02770090216672417	0.0275875776169883	0.9822872507286887
2.471666666666667	0.09351253065242654	0	-0.09218923628272489	-0.9841956079692419	0.9841956079692419	0	-0	0.09351253065242654	0.09218923628272489	0.9841956079692419
2.473333333333334	0.1587628448340782	0	-0.1564738704896804	-0.9859960370705051	0.9859960370705051	0	-0	0.1587628448340782	0.1564738704896804	0.9859960370705051
2.475	0.2225820610776118	0	-0.2195832498697667	-0.9876883405951378	0.9876883405951378	0	-0	0.2225820610776118	0.2195832498697667	0.9876883405951378
2.476666666666667	0.2841534656908728	0	-0.2807019740287574	-0.9892723329629882	0.9892723329629882	0	-0	0.2841534656908728	0.2807019740287574	0.9892723329629882
2.478333333333333	0.3427276184542739	0	-0.3390695046388797	-0.9907478404714437	0.9907478404714437	0	-0	0.3427276184542739	0.3390695046388797	0.9907478404714437
2.48	0.3976350456311645	0	-0.3939911546175178	-0.9921147013144779	0.9921147013144779	0	-0	0.3976350456311645	0.3939911546175178	0.9921147013144779
2.481666666666667	0.4482971616227346	0	-0.4448480198077748	-0.9933727656003963	0.9933727656003963	0	-0	0.4482971616227346	0.4448480198077748	0.9933727656003963
2.483333333333333	0.4942351963561287	0	-0.491105829764264	-0.9945218953682734	0.9945218953682734	0	-0	0.4942351963561287	0.491105829764264	0.9945218953682734
2.485	0.5350769484765131	0	-0.532322671003571	-0.99556196460308	0.99556196460308	0	-0	0.5350769484765131	0.532322671003571	0.99556196460308
2.486666666666667	0.5705612315142192	0	-0.5681555031589651	-0.9964928592495043	0.9964928592495043	0	-0	0.5705612315142192	0.5681555031589651	0.9964928592495043
2.488333333333333	0.6005399303781183	0	-0.5983653517280367	-0.9973144772244581	0.9973144772244581	0	-0	0.6005399303781183	0.5983653517280367	0.9973144772244581
2.49	0.6249776376719094	0	-0.6228210268400538	-0.9980267284282716	0.9980267284282716	0	-0	0.6249776376719094	0.6228210268400538	0.9980267284282716
2.491666666666667	0.643948892276638	0	-0.6415011918411246	-0.9986295347545739	0.9986295347545739	0	-0	0.643948892276638	0.6415011918411246	0.9986295347545739
2.493333333333334	0.6576330952023139	0	-0.6544945938433528	-0.9991228300988584	0.9991228300988584	0	-0	0.6576330952023139	0.6544945938433528	0.9991228300988584
2.495	0.6663072286993265	0	-0.6619982747137215	-0.9995065603657315	0.9995065603657315	0	-0	0.6663072286993265	0.6619982747137215	0.9995065603657315
2.496666666666667	0.670336552882254	0	-0.6643136075531261	-0.9997806834748455	0.9997806834748455	0	-0	0.670336552882254	0.6643136075531261	0.9997806834748455
2.498333333333334	0.6701634985580115	0	-0.6618400508294068	-0.9999451693655121	0.9999451693655121	0	-0	0.6701634985580115	0.6618400508294068	0.9999451693655121
2.5	0.6662950145528564	0	-0.6550665782663964	-1	1	0	-0	0.6662950145528564	0.6550665782663964	1
2.501666666666667	0.6592886616910235	0.4521921583580754	-0.6445608237867755	-0.9999451693655121	0.9999451693655121	0.01047178411624631	-0.01047178411624631	0.6592886616910235	0.6445608237867755	0.9999451693655121
2.503333333333333	0.6497377729115371	0.4817619112960478	-0.6309560721670887	-0.9997806834748455	0.9997806834748455	0.02094241988335682	-0.02094241988335682	0.6497377729115371	0.6309560721670887	0.9997806834748455
2.505	0.6382560191850822	0.5069814953022903	-0.6149363214362403	-0.9995065603657315	0.9995065603657315	0.03141075907812928	-0.03141075907812928	0.6382560191850822	0.6149363214362403	0.9995065603657315
2.506666666666667	0.6254617334368111	0.5273254840427234	-0.5972197357789967	-0.9991228300988584	0.9991228300988584	0.04187565372919996	-0.04187565372919996	0.6254617334368111	0.5972197357789967	0.9991228300988584
2.508333333333333	0.6119623492933974	0.5423319808023229	-0.5785408912280028	-0.9986295347545739	0.9986295347545739	0.05233595624294352	-0.05233595624294352	0.6119623492933974	0.5785408912280028	0.9986295347545739
2.51	0.5983393080333018	0.5516115619395746	-0.5596322848364419	-0.9980267284282716	0.9980267284282716	0.06279051952931418	-0.06279051952931418	0.5983393080333018	0.5596322848364419	0.9980267284282716
2.511666666666667	0.5851337756914117	0.5548550094782961	-0.541205626568847	-0.9973144772244581	0.9973144772244581	0.07323819712763184	-0.07323819712763184	0.5851337756914117	0.541205626568847	0.9973144772244581
2.513333333333334	0.572833493098874	0.5518396674290584	-0.5239334586092674	-0.9964928592495044	0.9964928592495044	0.083677843332315	-0.083677843332315	0.572833493098874	0.5239334586092674	0.9964928592495044
2.515	0.5618610551494446	0.5424342816797902	-0.5084316476944288	-0.99556196460308	0.99556196460308	0.09410831331851495	-0.09410831331851495	0.5618610551494446	0.5084316476944288	0.99556196460308
2.516666666666667	0.5525638823668837	0.5266022117584545	-0.4952432727684554	-0.9945218953682733	0.9945218953682733	0.1045284632676534	-0.1045284632676534	0.5525638823668837	0.4952432727684554	0.9945218953682733
2.518333333333334	0.5452061086508008	0.5044029339064365	-0.4848243847472308	-0.9933727656003964	0.9933727656003964	0.1149371504928659	-0.1149371504928659	0.5452061086508008	0.4848243847472308	0.9933727656003964
2.52	0.5399625647864817	0.4759917881019842	-0.4775320509195911	-0.9921147013144778	0.9921147013144778	0.1253332335643047	-0.1253332335643047	0.5399625647864817	0.4775320509195911	0.9921147013144778
2.521666666666667	0.5369149889216632	0.4416179562790309	-0.4736150179845005	-0.9907478404714436	0.9907478404714436	0.1357155724343042	-0.1357155724343042	0.5369149889216632	0.4736150179845005	0.9907478404714436
2.523333333333333	0.5360505438398546	0.401620694299415	-0.4732072399957529	-0.9892723329629882	0.9892723329629882	0.1460830285624125	-0.1460830285624125	0.5360505438398546	0.4732072399957529	0.9892723329629882
2.525	0.5372626676662003	0.3564238755324244	-0.4763244257253824	-0.9876883405951377	0.9876883405951377	0.1564344650402311	-0.1564344650402311	0.5372626676662003	0.4763244257253824	0.9876883405951377
2.526666666666667	0.5403542308426487	0.3065289384414662	-0.4828636689712005	-0.985996037070505	0.985996037070505	0.1667687467161019	-0.1667687467161019	0.5403542308426487	0.4828636689712005	0.985996037070505
2.528333333333333	0.5450429190350758	0.2525063636455867	-0.4926061391826149	-0.9841956079692418	0.9841956079692418	0.177084740319584	-0.177084740319584	0.5450429190350758	0.4926061391826149	0.9841956079692418
2.53	0.5509687103046751	0.1949858368066273	-0.5052227314940753	-0.9822872507286886	0.9822872507286886	0.1873813145857247	-0.1873813145857247	0.5509687103046751	0.5052227314940753	0.9822872507286886
2.531666666666667	0.5577032665678354	0.1346452817201631	-0.5202825066927107	-0.980271174621722	0.980271174621722	0.1976573403791256	-0.1976573403791256	0.5577032665678354	0.5202825066927107	0.980271174621722
2.533333333333334	0.5647610151940352	0.0721989725400619	-0.5372636934782721	-0.9781476007338055	0.9781476007338055	0.2079116908177599	-0.2079116908177599	0.5647610151940352	0.5372636934782721	0.9781476007338055
2.535	0.5716116575679696	0.00838495458717293	-0.555566977216901	-0.9759167619387474	0.9759167619387474	0.2181432413965425	-0.2181432413965425	0.5716116575679696	0.555566977216901	0.9759167619387474
2.536666666666667	0.5776938084715977	-0.05604798079574334	-0.5745307600516002	-0.9735789028731604	0.9735789028731604	0.228350870110655	-0.228350870110655	0.5776938084715977	0.5745307600516002	0.9735789028731604
2.538333333333334	0.5824294439876362	-0.1203535107677972	-0.593448045031199	-0.971134279909636	0.971134279909636	0.2385334575785813	-0.2385334575785813	0.5824294439876362	0.593448045031199	0.971134279909636
2.54	0.5852388168963902	-0.1838009223948147	-0.6115845700548306	-0.9685831611286312	0.9685831611286312	0.2486898871648545	-0.2486898871648545	0.5852388168963902	0.6115845700548306	0.9685831611286312
2.541666666666667	0.58555548767096	-0.2456879178915852	-0.628197794338898	-0.9659258262890681	0.9659258262890681	0.2588190451025216	-0.2588190451025216	0.58555548767096	0.628197794338898	0.9659258262890681
2.543333333333333	0.582841116429814	-0.3053528255638677	-0.6425563197883269	-0.9631625667976581	0.9631625667976581	0.2689198206152659	-0.2689198206152659	0.582841116429814	0.6425563197883269	0.9631625667976581
2.545	0.5765996666520345	-0.3621859686321253	-0.6539593118603436	-0.9602936856769432	0.9602936856769432	0.2789911060392288	-0.2789911060392288	0.5765996666520345	0.6539593118603436	0.9602936856769432
2.546666666666667	0.5663906849821583	-0.4156399596991258	-0.6617554699005644	-0.9573194975320666	0.9573194975320666	0.289031796944474	-0.289031796944474	0.5663906849821583	0.6617554699005644	0.9573194975320666
2.548333333333333	0.5518413427454313	-0.4652387091983375	-0.665361087028928	-0.9542403285162764	0.9542403285162764	0.2990407922560884	-0.2990407922560884	0.5518413427454313	0.665361087028928	0.9542403285162764
2.55	0.5326569533778004	-0.5105849613548131	-0.6642767366965968	-0.9510565162951532	0.9510565162951532	0.3090169943749485	-0.3090169943749485	0.5326569533778004	0.6642767366965968	0.9510565162951532
2.551666666666667	0.5086297151968835	-0.5513662005280642	-0.6581021297199401	-0.9477684100095856	0.9477684100095856	0.3189593092980704	-0.3189593092980704	0.5086297151968835	0.6581021297199401	0.9477684100095856
2.553333333333334	0.4796454699953161	-0.5873588037169365	-0.6465487047263869	-0.9443763702374811	0.9443763702374811	0.3288666467385831	-0.3288666467385831	0.4796454699953161	0.6465487047263869	0.9443763702374811
2.555	0.4456883138854612	-0.6184303508367507	-0.6294495490325742	-0.9408807689542258	0.9408807689542258	0.3387379202452906	-0.3387379202452906	0.4456883138854612	0.6294495490325742	0.9408807689542258
2.556666666666667	0.4068429466095408	-0.644540042406219	-0.6067662978439572	-0.937281989491892	0.937281989491892	0.3485720473218138	-0.3485720473218138	0.4068429466095408	0.6067662978439572	0.937281989491892
2.558333333333334	0.3632946980068261	-0.6657372137277909	-0.5785927281024108	-0.9335804264972012	0.9335804264972012	0.3583679495453016	-0.3583679495453016	0.3632946980068261	0.5785927281024108	0.9335804264972012
2.56	0.3153272242908035	-0.682157974692448	-0.545154848792701	-0.9297764858882511	0.9297764858882511	0.3681245526846787	-0.3681245526846787	0.3153272242908035	0.545154848792701	0.9297764858882511
2.561666666666667	0.2633179209894589	-0.6940200441482285	-0.5068073900765511	-0.9258705848099947	0.9258705848099947	0.3778407868184672	-0.3778407868184672	0.2633179209894589	0.5068073900765511	0.9258705848099947
2.563333333333333	0.2077311525887732	-0.7016158864954222	-0.4640267058281901	-0.9218631515885007	0.9218631515885007	0.3875155864521025	-0.3875155864521025	0.2077311525887732	0.4640267058281901	0.9218631515885007
2.565	0.1491094498624976	-0.7053042949777483	-0.4174002232694287	-0.9177546256839816	0.9177546256839816	0.3971478906347796	-0.3971478906347796	0.1491094498624976	0.4174002232694287	0.9177546256839816
2.566666666666667	0.08806287338937989	-0.7055006002258717	-0.3676126937085015	-0.9135454576426002	0.9135454576426002	0.4067366430758018	-0.4067366430758018	0.08806287338937989	0.3676126937085015	0.9135454576426002
2.568333333333333	0.02525678474857733	-0.7026657132233353	-0.3154296135421871	-0.9092361090470681	0.9092361090470681	0.4162807922604022	-0.4162807922604022	0.02525678474857733	0.3154296135421871	0.9092361090470681
2.57	-0.03860169565606291	-0.697294238316185	-0.2616782882508406	-0.9048270524660194	0.9048270524660194	0.425779291565073	-0.425779291565073	0.03860169565606291	0.2616782882508406	0.9048270524660194
2.571666666666667	-0.1027782341368425	-0.6899019135672031	-0.2072270980956251	-0.9003187714021936	0.9003187714021936	0.4352310993723273	-0.4352310993723273	0.1027782341368425	0.2072270980956251	0.9003187714021936
2.573333333333334	-0.1665264987003174	-0.6810126521488943	-0.152963587554418	-0.8957117602394132	0.8957117602394132	0.4446351791849267	-0.4446351791849267	0.1665264987003174	0.152963587554418	0.8957117602394132
2.575	-0.2291036933118822	-0.6711454691677026	-0.09977203753568135	-0.8910065241883686	0.8910065241883686	0.4539904997395454	-0.4539904997395454	0.2291036933118822	0.09977203753568135	0.8910065241883686
2.576666666666667	-0.2897860531609726	-0.6608015830231242	-0.04851118814047503	-0.8862035792312141	0.8862035792312141	0.4632960351198629	-0.4632960351198629	0.2897860531609726	0.04851118814047503	0.8862035792312141
2.578333333333334	-0.3478839427968765	-0.6504519789613367	7.239835892202488e-006	-0.8813034520649918	0.8813034520649918	0.4725507648690546	-0.4725507648690546	0.3478839427968765	7.239835892202488e-006	0.8813034520649918
2.58	-0.4027562074642513	-0.6405257148445512	0.04503862247064311	-0.8763066800438636	0.8763066800438636	0.4817536741017153	-0.4817536741017153	0.4027562074642513	0.04503862247064311	0.8763066800438636
2.581666666666667	-0.4538234445507308	-0.6313992354171312	0.08592357592020687	-0.8712138111201897	0.8712138111201897	0.4909037536151403	-0.4909037536151403	0.4538234445507308	0.08592357592020687	0.8712138111201897
2.583333333333333	-0.5005798863998976	-0.6233869417312697	0.1221037182593053	-0.8660254037844393	0.8660254037844393	0.4999999999999989	-0.4999999999999989	0.5005798863998976	0.1221037182593053	0.8660254037844393
2.585	-0.5426036172953728	-0.6167332372505399	0.1531347009203793	-0.8607420270039428	0.8607420270039428	0.5090414157503728	-0.5090414157503728	0.5426036172953728	0.1531347009203793	0.8607420270039428
2.586666666666667	-0.5795648854727042	-0.6116062419528415	0.1786962636724583	-0.8553642601605062	0.8553642601605062	0.5180270093731311	-0.5180270093731311	0.5795648854727042	0.1786962636724583	0.8553642601605062
2.588333333333333	-0.6112323147009695	-0.6080933310926768	0.1985991686116396	-0.8498926929868638	0.8498926929868638	0.5269557954966779	-0.5269557954966779	0.6112323147009695	0.1985991686116396	0.8498926929868638
2.59	-0.6374768683000301	-0.6061986168461526	0.212788962982652	-0.8443279255020152	0.8443279255020152	0.5358267949789964	-0.5358267949789964	0.6374768683000301	0.212788962982652	0.8443279255020152
2.591666666666667	-0.6582734703179287	-0.605842449629483	0.2213466032391987	-0.8386705679454245	0.8386705679454245	0.5446390350150263	-0.5446390350150263	0.6582734703179287	0.2213466032391987	0.8386705679454245
2.593333333333334	-0.6737002427982239	-0.6068629723052749	0.2244860405470581	-0.8329212407101003	0.8329212407101003	0.5533915492433428	-0.5533915492433428	0.6737002427982239	0.2244860405470581	0.8329212407101003
2.595	-0.6839353733749505	-0.6090197156789036	0.2225489196538812	-0.8270805742745611	0.8270805742745611	0.5620833778521317	-0.5620833778521317	0.6839353733749505	0.2225489196538812	0.8270805742745611
2.596666666666667	-0.6892516825712076	-0.6119991785856197	0.2159965791859059	-0.8211492091337037	0.8211492091337037	0.5707135676844323	-0.5707135676844323	0.6892516825712076	0.2159965791859059	0.8211492091337037
2.598333333333334	-0.6900090138752507	-0.6154222914412263	0.2053995641005764	-0.8151277957285542	0.8151277957285542	0.5792811723426788	-0.5792811723426788	0.6900090138752507	0.2053995641005764	0.8151277957285542
2.6	-0.6866446206847352	-0.6188536193360739	0.1914248736446467	-0.8090169943749478	0.8090169943749478	0.5877852522924726	-0.5877852522924726	0.6866446206847352	0.1914248736446467	0.8090169943749478
2.601666666666667	-0.6796617713636941	-0.6218121205314997	0.1748211750073339	-0.8028174751911153	0.8028174751911153	0.5962248749656148	-0.5962248749656148	0.6796617713636941	0.1748211750073339	0.8028174751911153
2.603333333333333	-0.6696168358520925	-0.6237832394639727	0.1564022184908623	-0.7965299180241953	0.7965299180241953	0.6045991148623762	-0.6045991148623762	0.6696168358520925	0.1564022184908623	0.7965299180241953
2.605	-0.6571051535197993	-0.6242320809062668	0.1370286987504753	-0.7901550123756897	0.7901550123756897	0.6129070536529773	-0.6129070536529773	0.6571051535197993	0.1370286987504753	0.7901550123756897
2.606666666666667	-0.6427460114148125	-0.6226173845266981	0.1175888219708879	-0.7836934573258396	0.7836934573258396	0.6211477802783106	-0.6211477802783106	0.6427460114148125	0.1175888219708879	0.7836934573258396
2.608333333333333	-0.6271670840224621	-0.6184059973779018	0.09897786295650861	-0.7771459614569711	0.7771459614569711	0.6293203910498372	-0.6293203910498372	0.6271670840224621	0.09897786295650861	0.7771459614569711
2.61	-0.6109886996006909	-0.6110875263733457	0.08207702962457054	-0.7705132427757899	0.7705132427757899	0.637423989748689	-0.637423989748689	0.6109886996006909	0.08207702962457054	0.7705132427757899
2.611666666666667	-0.5948083037410686	-0.6001888439838136	0.0677319941500464	-0.7637960286346409	0.7637960286346409	0.645457687723952	-0.645457687723952	0.5948083037410686	0.0677319941500464	0.7637960286346409
2.613333333333333	-0.5791854878708455	-0.5852881184818205	0.05673149714213009	-0.7569950556517556	0.7569950556517556	0.6534206039901064	-0.6534206039901064	0.5791854878708455	0.05673149714213009	0.7569950556517556
2.615	-0.5646279389971225	-0.5660280452093883	0.04978647936181836	-0.7501110696304591	0.7501110696304591	0.6613118653236524	-0.6613118653236524	0.5646279389971225	0.04978647936181836	0.7501110696304591
2.616666666666667	-0.5515786473325854	-0.5421279675252449	0.04751023915096368	-0.7431448254773942	0.7431448254773942	0.6691306063588581	-0.6691306063588581	0.5515786473325854	0.04751023915096368	0.7431448254773942
2.618333333333334	-0.5404046809543098	-0.5133945951325097	0.05040014690747837	-0.7360970871197348	0.7360970871197348	0.6768759696826602	-0.6768759696826602	0.5404046809543098	0.05040014690747837	0.7360970871197348
2.62	-0.5313878019330648	-0.4797310530802751	0.05882146464113795	-0.7289686274214124	0.7289686274214124	0.6845471059286877	-0.6845471059286877	0.5313878019330648	0.05882146464113795	0.7289686274214124
2.621666666666667	-0.5247171571965445	-0.4411440264117318	0.0729938136137341	-0.7217602280983612	0.7217602280983612	0.6921431738704079	-0.6921431738704079	0.5247171571965445	0.0729938136137341	0.7217602280983612
2.623333333333334	-0.5204842306708113	-0.3977488026020331	0.09298080234353349	-0.7144726796328027	0.7144726796328027	0.6996633405133661	-0.6996633405133661	0.5204842306708113	0.09298080234353349	0.7144726796328027
2.625	-0.518680192022998	-0.3497720558711032	0.118683268675753	-0.7071067811865474	0.7071067811865474	0.7071067811865477	-0.7071067811865477	0.518680192022998	0.118683268675753	0.7071067811865474
2.626666666666667	-0.5191957227527052	-0.2975522633399868	0.1498365031707093	-0.6996633405133657	0.6996633405133657	0.714472679632803	-0.714472679632803	0.5191957227527052	0.1498365031707093	0.6996633405133657
2.628333333333333	-0.521823343676166	-0.2415376919000209	0.1860117090150332	-0.6921431738704076	0.6921431738704076	0.7217602280983615	-0.7217602280983615	0.521823343676166	0.1860117090150332	0.6921431738704076
2.63	-0.526262210293941	-0.1822819455826348	0.2266218205230518	-0.6845471059286873	0.6845471059286873	0.7289686274214128	-0.7289686274214128	0.526262210293941	0.2266218205230518	0.6845471059286873
2.631666666666667	-0.5321252854298703	-0.1204371150993873	0.270931654521234	-0.6768759696826598	0.6768759696826598	0.7360970871197351	-0.7360970871197351	0.5321252854298703	0.270931654521234	0.6768759696826598
2.633333333333333	-0.5389487431695157	-0.05674462297917749	0.3180722144390018	-0.6691306063588578	0.6691306063588578	0.7431448254773946	-0.7431448254773946	0.5389487431695157	0.3180722144390018	0.6691306063588578
2.635	-0.5462034057675197	0.007976091736007248	0.3670588145719204	-0.6613118653236519	0.6613118653236519	0.7501110696304595	-0.7501110696304595	0.5462034057675197	0.3670588145719204	0.6613118653236519
2.636666666666667	-0.5533079670277562	0.07284085704960039	0.4168125507014839	-0.653420603990106	0.653420603990106	0.756995055651756	-0.756995055651756	0.5533079670277562	0.4168125507014839	0.653420603990106
2.638333333333334	-0.5596437127890357	0.1369157827687248	0.4661845214286827	-0.6454576877239516	0.6454576877239516	0.7637960286346412	-0.7637960286346412	0.5596437127890357	0.4661845214286827	0.6454576877239516
2.64	-0.5645704125572406	0.1992337288903631	0.5139821093026138	-0.6374239897486885	0.6374239897486885	0.7705132427757901	-0.7705132427757901	0.5645704125572406	0.5139821093026138	0.6374239897486885
2.641666666666667	-0.5674430268583285	0.2588119147874178	0.5589965673231346	-0.6293203910498368	0.6293203910498368	0.7771459614569715	-0.7771459614569715	0.5674430268583285	0.5589965673231346	0.6293203910498368
2.643333333333334	-0.5676288532341639	0.3146703271825226	0.6000311275888233	-0.6211477802783102	0.6211477802783102	0.7836934573258399	-0.7836934573258399	0.5676288532341639	0.6000311275888233	0.6211477802783102
2.645	-0.5645247204797981	0.3658505624775284	0.6359288551454104	-0.6129070536529768	0.6129070536529768	0.7901550123756901	-0.7901550123756901	0.5645247204797981	0.6359288551454104	0.6129070536529768
2.646666666666667	-0.5575738360568377	0.4114347239083051	0.6655995093429321	-0.6045991148623757	0.6045991148623757	0.7965299180241956	-0.7965299180241956	0.5575738360568377	0.6655995093429321	0.6045991148623757
2.648333333333333	-0.546281895750573	0.450563986627395	0.6880447428215296	-0.5962248749656144	0.5962248749656144	0.8028174751911156	-0.8028174751911156	0.546281895750573	0.6880447428215296	0.5962248749656144
2.65	-0.5302320775105748	0.4824564444324065	0.7023810583536944	-0.5877852522924722	0.5877852522924722	0.8090169943749481	-0.8090169943749481	0.5302320775105748	0.7023810583536944	0.5877852522924722
2.651666666666667	-0.5090985627728802	0.5064238605418405	0.7078600486602817	-0.5792811723426784	0.5792811723426784	0.8151277957285545	-0.8151277957285545	0.5090985627728802	0.7078600486602817	0.5792811723426784
2.653333333333333	-0.4826582579650856	0.5218869614894376	0.7038855559274957	-0.5707135676844318	0.5707135676844318	0.8211492091337039	-0.8211492091337039	0.4826582579650856	0.7038855559274957	0.5707135676844318
2.655	-0.4508004257227987	0.528388937611333	0.690027498217093	-0.5620833778521312	0.5620833778521312	0.8270805742745614	-0.8270805742745614	0.4508004257227987	0.690027498217093	0.5620833778521312
2.656666666666667	-0.4135339788105944	0.5256068453200953	0.6660322123219945	-0.5533915492433453	0.5533915492433453	0.8329212407100987	-0.8329212407100987	0.4135339788105944	0.6660322123219945	0.5533915492433453
2.658333333333334	-0.3709922389084649	0.5133606448206449	0.6318292514248722	-0.5446390350150259	0.5446390350150259	0.8386705679454248	-0.8386705679454248	0.3709922389084649	0.6318292514248722	0.5446390350150259
2.66	-0.3234350162340127	0.4916196514016944	0.5875346476743039	-0.535826794978996	0.535826794978996	0.8443279255020155	-0.8443279255020155	0.3234350162340127	0.5875346476743039	0.535826794978996
2.661666666666667	-0.271247923255715	0.460506228075376	0.533450703204259	-0.5269557954966775	0.5269557954966775	0.849892692986864	-0.849892692986864	0.271247923255715	0.533450703204259	0.5269557954966775
2.663333333333334	-0.214938895269977	0.4202966011622628	0.4700624091011266	-0.5180270093731306	0.5180270093731306	0.8553642601605064	-0.8553642601605064	0.214938895269977	0.4700624091011266	0.5180270093731306
2.665	-0.1551319510703298	0.3714187373562703	0.3980306132794666	-0.5090414157503723	0.5090414157503723	0.8607420270039431	-0.8607420270039431	0.1551319510703298	0.3980306132794666	0.5090414157503723
2.666666666666667	-0.09255828701509257	0.3144472797047095	0.3181820696556824	-0.4999999999999985	0.4999999999999985	0.8660254037844395	-0.8660254037844395	0.09255828701509257	0.3181820696556824	0.4999999999999985
2.668333333333333	-0.02804485619132299	0.2500955996008967	0.2314965079033982	-0.4909037536151399	0.4909037536151399	0.8712138111201899	-0.8712138111201899	0.02804485619132299	0.2314965079033982	0.4909037536151399
2.67	0.03749936019496159	0.1792050810798761	0.1390908712531949	-0.4817536741017149	0.4817536741017149	0.8763066800438638	-0.8763066800438638	0.03749936019496159	0.1390908712531949	0.4817536741017149
2.671666666666667	0.1030991308084507	0.1027318111990817	0.04220088468879404	-0.4725507648690542	0.4725507648690542	0.8813034520649921	-0.8813034520649921	0.1030991308084507	0.04220088468879404	0.4725507648690542
2.673333333333333	0.1677304971833002	0.02173090486563231	-0.05783985814656208	-0.4632960351198625	0.4632960351198625	0.8862035792312143	-0.8862035792312143	0.1677304971833002	0.05783985814656208	0.4632960351198625
2.675	0.23033969767394	-0.06266125702016437	-0.1596230612522727	-0.4539904997395482	0.4539904997395482	0.8910065241883671	-0.8910065241883671	0.23033969767394	0.1596230612522727	0.4539904997395482
2.676666666666667	0.2898631157725483	-0.1492465518863198	-0.2616908634149533	-0.4446351791849263	0.4446351791849263	0.8957117602394135	-0.8957117602394135	0.2898631157725483	0.2616908634149533	0.4446351791849263
2.678333333333334	0.3452478515491735	-0.2367860388558332	-0.3625625965207891	-0.4352310993723268	0.4352310993723268	0.9003187714021939	-0.9003187714021939	0.3452478515491735	0.3625625965207891	0.4352310993723268
2.68	0.3954724987227777	-0.3240218855561443	-0.4607627386773255	-0.4257792915650726	0.4257792915650726	0.9048270524660196	-0.9048270524660196	0.3954724987227777	0.4607627386773255	0.4257792915650726
2.681666666666667	0.4395677023937343	-0.4096998783371986	-0.5548495552492427	-0.4162807922604017	0.4162807922604017	0.9092361090470683	-0.9092361090470683	0.4395677023937343	0.5548495552492427	0.4162807922604017
2.683333333333334	0.4766360739301218	-0.4925920797602187	-0.643443843428781	-0.4067366430758014	0.4067366430758014	0.9135454576426004	-0.9135454576426004	0.4766360739301218	0.643443843428781	0.4067366430758014
2.685	0.5058710498782513	-0.5715191898526498	-0.7252571291736426	-0.3971478906347791	0.3971478906347791	0.9177546256839818	-0.9177546256839818	0.5058710498782513	0.7252571291736426	0.3971478906347791
2.686666666666667	0.5265743008473042	-0.6453721692260485	-0.7991186168847668	-0.387515586452102	0.387515586452102	0.921863151588501	-0.921863151588501	0.5265743008473042	0.7991186168847668	0.387515586452102
2.688333333333333	0.538171323697175	-0.7131326927691373	-0.8640001689110461	-0.3778407868184668	0.3778407868184668	0.9258705848099948	-0.9258705848099948	0.538171323697175	0.8640001689110461	0.3778407868184668
2.69	0.540224885458834	-0.7738920221170973	-0.919038599199994	-0.3681245526846783	0.3681245526846783	0.9297764858882513	-0.9297764858882513	0.540224885458834	0.919038599199994	0.3681245526846783
2.691666666666667	0.5324460294947353	-0.8268679131340412	-0.963554606401676	-0.3583679495453012	0.3583679495453012	0.9335804264972014	-0.9335804264972014	0.5324460294947353	0.963554606401676	0.3583679495453012
2.693333333333333	0.5147024025726237	-0.8714192107220449	-0.9970677472001334	-0.3485720473218134	0.3485720473218134	0.9372819894918922	-0.9372819894918922	0.5147024025726237	0.9970677472001334	0.3485720473218134
2.695	0.487023714761225	-0.9070578267096412	-1.019306958612584	-0.3387379202452901	0.3387379202452901	0.9408807689542259	-0.9408807689542259	0.487023714761225	1.019306958612584	0.3387379202452901
2.696666666666667	0.4496042012375005	-0.9334578465398308	-1.030216273845601	-0.3288666467385826	0.3288666467385826	0.9443763702374812	-0.9443763702374812	0.4496042012375005	1.030216273845601	0.3288666467385826
2.698333333333334	0.4028020150182848	-0.950461565995309	-1.029955533088721	-0.31895930929807	0.31895930929807	0.9477684100095857	-0.9477684100095857	0.4028020150182848	1.029955533088721	0.31895930929807
2.7	0.3471355410361326	-0.9580823191672553	-1.018896059628988	-0.3090169943749481	0.3090169943749481	0.9510565162951534	-0.9510565162951534	0.3471355410361326	1.018896059628988	0.3090169943749481
2.701666666666667	0.2832766835847663	-0.9565040220941869	-0.9976114430708128	-0.2990407922560879	0.2990407922560879	0.9542403285162765	-0.9542403285162765	0.2832766835847663	0.9976114430708128	0.2990407922560879
2.703333333333334	0.2120412396793812	-0.9460774216937323	-0.9668637351614813	-0.2890317969444701	0.2890317969444701	0.9573194975320677	-0.9573194975320677	0.2120412396793812	0.9668637351614813	0.2890317969444701
2.705	0.1343765290551731	-0.9273131054579701	-0.9275855102474448	-0.2789911060392283	0.2789911060392283	0.9602936856769433	-0.9602936856769433	0.1343765290551731	0.9275855102474448	0.2789911060392283
2.706666666666667	0.05134650616294216	-0.9008713925352063	-0.8808583635873812	-0.2689198206152654	0.2689198206152654	0.9631625667976582	-0.9631625667976582	0.05134650616294216	0.8808583635873812	0.2689198206152654
2.708333333333333	-0.03588537050675998	-0.8675492899366618	-0.8278885105374629	-0.2588190451025211	0.2588190451025211	0.9659258262890682	-0.9659258262890682	0.03588537050675998	0.8278885105374629	0.2588190451025211
2.71	-0.1260751921461262	-0.828264757378334	-0.7699802044444866	-0.2486898871648558	0.2486898871648558	0.9685831611286309	-0.9685831611286309	0.1260751921461262	0.7699802044444866	0.2486898871648558
2.711666666666667	-0.2179192190514734	-0.7840385794506309	-0.7085077101542491	-0.2385334575785791	0.2385334575785791	0.9711342799096365	-0.9711342799096365	0.2179192190514734	0.7085077101542491	0.2385334575785791
2.713333333333333	-0.3100756779912241	-0.7359741932434196	-0.6448865553570005	-0.2283508701106546	0.2283508701106546	0.9735789028731605	-0.9735789028731605	0.3100756779912241	0.6448865553570005	0.2283508701106546
2.715	-0.4011873272718155	-0.6852358621966956	-0.5805447380457097	-0.218143241396542	0.218143241396542	0.9759167619387475	-0.9759167619387475	0.4011873272718155	0.5805447380457097	0.218143241396542
2.716666666666667	-0.4899043650847204	-0.633025621886961	-0.5168945016638625	-0.2079116908177594	0.2079116908177594	0.9781476007338056	-0.9781476007338056	0.4899043650847204	0.5168945016638625	0.2079116908177594
2.718333333333334	-0.5749072511207105	-0.5805594499412405	-0.4553052079101929	-0.1976573403791269	0.1976573403791269	0.9802711746217216	-0.9802711746217216	0.5749072511207105	0.4553052079101929	0.1976573403791269
2.72	-0.6549290144732889	-0.529043129710444	-0.3970777490352738	-0.187381314585726	0.187381314585726	0.9822872507286884	-0.9822872507286884	0.6549290144732889	0.3970777490352738	0.187381314585726
2.721666666666667	-0.7287766324028601	-0.4796482853319877	-0.3434208549133896	-0.1770847403195818	0.1770847403195818	0.9841956079692422	-0.9841956079692422	0.7287766324028601	0.3434208549133896	0.1770847403195818
2.723333333333334	-0.7953510843007927	-0.4334890641623109	-0.2954295722404998	-0.1667687467161014	0.1667687467161014	0.9859960370705051	-0.9859960370705051	0.7953510843007927	0.2954295722404998	0.1667687467161014
2.725	-0.8536657127133935	-0.3915999312562479	-0.2540661292051823	-0.1564344650402306	0.1564344650402306	0.9876883405951378	-0.9876883405951378	0.8536657127133935	0.2540661292051823	0.1564344650402306
2.726666666666667	-0.9028625579376764	-0.3549150198050672	-0.2201433520099554	-0.146083028562412	0.146083028562412	0.9892723329629882	-0.9892723329629882	0.9028625579376764	0.2201433520099554	0.146083028562412
2.728333333333333	-0.9422263737186936	-0.3242494516081083	-0.1943107703440191	-0.1357155724343055	0.1357155724343055	0.9907478404714435	-0.9907478404714435	0.9422263737186936	0.1943107703440191	0.1357155724343055
2.73	-0.971196078071924	-0.3002830033234563	-0.1770435355497665	-0.1253332335643025	0.1253332335643025	0.9921147013144781	-0.9921147013144781	0.971196078071924	0.1770435355497665	0.1253332335643025
2.731666666666667	-0.9893734442285731	-0.2835464481781826	-0.1686342738420253	-0.1149371504928654	0.1149371504928654	0.9933727656003966	-0.9933727656003966	0.9893734442285731	0.1686342738420253	0.1149371504928654
2.733333333333333	-0.9965288910786076	-0.2744108499384308	-0.1691880019154623	-0.104528463267653	0.104528463267653	0.9945218953682734	-0.9945218953682734	0.9965288910786076	0.1691880019154623	0.104528463267653
2.735	-0.9926042891286856	-0.2730800273083275	-0.1786202369941317	-0.09410831331851445	0.09410831331851445	0.99556196460308	-0.99556196460308	0.9926042891286856	0.1786202369941317	0.09410831331851445
2.736666666666667	-0.9777127557282117	-0.2795863437311087	-0.1966584309969285	-0.08367784333231627	0.08367784333231627	0.9964928592495043	-0.9964928592495043	0.9777127557282117	0.1966584309969285	0.08367784333231627
2.738333333333334	-0.9521354709656267	-0.2937899110907469	-0.222846842758785	-0.07323819712763313	0.07323819712763313	0.997314477224458	-0.997314477224458	0.9521354709656267	0.222846842758785	0.07323819712763313
2.74	-0.9163156020334904	-0.3153812274138992	-0.2565549282468656	-0.06279051952931192	0.06279051952931192	0.9980267284282717	-0.9980267284282717	0.9163156020334904	0.2565549282468656	0.06279051952931192
2.741666666666667	-0.8708494778799074	-0.3438871997496497	-0.2969892734980422	-0.05233595624294302	0.05233595624294302	0.9986295347545739	-0.9986295347545739	0.8708494778799074	0.2969892734980422	0.05233595624294302
2.743333333333334	-0.816475206543709	-0.3786804353716984	-0.3432090180296994	-0.04187565372919947	0.04187565372919947	0.9991228300988584	-0.9991228300988584	0.816475206543709	0.3432090180296994	0.04187565372919947
2.745	-0.7540589737347145	-0.418991618702358	-0.3941446197758963	-0.03141075907812879	0.03141075907812879	0.9995065603657315	-0.9995065603657315	0.7540589737347145	0.3941446197758963	0.03141075907812879
2.746666666666667	-0.6845793020960069	-0.4639247292530315	-0.4486197007183384	-0.02094241988335811	0.02094241988335811	0.9997806834748455	-0.9997806834748455	0.6845793020960069	0.4486197007183384	0.02094241988335811
2.748333333333334	-0.6091095854212711	-0.5124747986915617	-0.5053755920307138	-0.01047178411624404	0.01047178411624404	0.9999451693655121	-0.9999451693655121	0.6091095854212711	0.5053755920307138	0.01047178411624404
2.75	-0.5287992402811871	-0.563547854062494	-0.5630980770534911	1.102823344797943e-015	-1.102823344797943e-015	1	-1	0.5287992402811871	0.5630980770534911	1.102823344797943e-015
2.751666666666667	-0.4448538385691848	-0.6159826502562029	-0.6204457189411566	0.01047178411624624	-0.01047178411624624	0.9999451693655121	-0.9999451693655121	0.4448538385691848	0.6204457189411566	0.01047178411624624
2.753333333333333	-0.3585145980932948	-0.6685737589538008	-0.676079066560357	0.02094241988335676	-0.02094241988335676	0.9997806834748455	-0.9997806834748455	0.3585145980932948	0.676079066560357	0.02094241988335676
2.755	-0.2710376143602188	-0.7200955542068481	-0.7286899654847803	0.03141075907812744	-0.03141075907812744	0.9995065603657316	-0.9995065603657316	0.2710376143602188	0.7286899654847803	0.03141075907812744
2.756666666666667	-0.1836732151222607	-0.7693266171016439	-0.7770301673716745	0.04187565372919812	-0.04187565372919812	0.9991228300988584	-0.9991228300988584	0.1836732151222607	0.7770301673716745	0.04187565372919812
2.758333333333333	-0.0976458102458261	-0.8150740739704567	-0.8199384349078925	0.05233595624294523	-0.05233595624294523	0.9986295347545738	-0.9986295347545738	0.0976458102458261	0.8199384349078925	0.05233595624294523
2.76	-0.01413459332093681	-0.8561973845073702	-0.8563653823627917	0.06279051952931412	-0.06279051952931412	0.9980267284282716	-0.9980267284282716	0.01413459332093681	0.8563653823627917	0.06279051952931412
2.761666666666667	0.06574457138491879	-0.8916311078796684	-0.8853953720500701	0.07323819712763179	-0.07323819712763179	0.9973144772244581	-0.9973144772244581	0.06574457138491879	0.8853953720500701	0.07323819712763179
2.763333333333334	0.1409557719382055	-0.920406196247155	-0.9062649002103763	0.08367784333231494	-0.08367784333231494	0.9964928592495044	-0.9964928592495044	0.1409557719382055	0.9062649002103763	0.08367784333231494
2.765	0.2105579113403581	-0.9416693955620603	-0.918377044921547	0.09410831331851312	-0.09410831331851312	0.9955619646030801	-0.9955619646030801	0.2105579113403581	0.918377044921547	0.09410831331851312
2.766666666666667	0.2737175782659511	-0.9547003724815365	-0.9213117045670165	0.1045284632676552	-0.1045284632676552	0.9945218953682732	-0.9945218953682732	0.2737175782659511	0.9213117045670165	0.1045284632676552
2.768333333333334	0.3297197371442492	-0.9589262328666414	-0.91483151787296	0.1149371504928676	-0.1149371504928676	0.9933727656003963	-0.9933727656003963	0.3297197371442492	0.91483151787296	0.1149371504928676
2.77	0.3779760942516393	-0.9539331506901164	-0.8988835149683062	0.1253332335643046	-0.1253332335643046	0.9921147013144778	-0.9921147013144778	0.3779760942516393	0.8988835149683062	0.1253332335643046
2.771666666666667	0.4180310437743504	-0.939474885115169	-0.8735966933402203	0.1357155724343041	-0.1357155724343041	0.9907478404714436	-0.9907478404714436	0.4180310437743504	0.8735966933402203	0.1357155724343041
2.773333333333333	0.4495651459337379	-0.915478026808605	-0.8392758344319086	0.1460830285624107	-0.1460830285624107	0.9892723329629884	-0.9892723329629884	0.4495651459337379	0.8392758344319086	0.1460830285624107
2.775	0.4723961372538738	-0.8820438808945377	-0.7963919696330911	0.1564344650402328	-0.1564344650402328	0.9876883405951374	-0.9876883405951374	0.4723961372538738	0.7963919696330911	0.1564344650402328
2.776666666666667	0.4864775199310572	-0.8394469619587004	-0.7455699649241766	0.1667687467161036	-0.1667687467161036	0.9859960370705048	-0.9859960370705048	0.4864775199310572	0.7455699649241766	0.1667687467161036
2.778333333333333	0.4918948221187667	-0.7881301447653982	-0.6875737207865892	0.177084740319584	-0.177084740319584	0.9841956079692418	-0.9841956079692418	0.4918948221187667	0.6875737207865892	0.177084740319584
2.78	0.488859662913434	-0.7286965814344809	-0.6232894804406049	0.1873813145857247	-0.1873813145857247	0.9822872507286887	-0.9822872507286887	0.488859662913434	0.6232894804406049	0.1873813145857247
2.781666666666667	0.4777017941390544	-0.6618985603574951	-0.5537077098861463	0.1976573403791256	-0.1976573403791256	0.980271174621722	-0.980271174621722	0.4777017941390544	0.5537077098861463	0.1976573403791256
2.783333333333334	0.4588593249984402	-0.5886235427807106	-0.4799039645193866	0.2079116908177581	-0.2079116908177581	0.9781476007338059	-0.9781476007338059	0.4588593249984402	0.4799039645193866	0.2079116908177581
2.785	0.43286736470805	-0.50987766850369	-0.4030190974949452	0.2181432413965441	-0.2181432413965441	0.975916761938747	-0.975916761938747	0.43286736470805	0.4030190974949452	0.2181432413965441
2.786666666666667	0.4003453418994985	-0.4267670714027665	-0.3242391031440969	0.2283508701106567	-0.2283508701106567	0.9735789028731601	-0.9735789028731601	0.4003453418994985	0.3242391031440969	0.2283508701106567
2.788333333333334	0.3619832775142774	-0.3404773874919236	-0.2447748328154352	0.2385334575785812	-0.2385334575785812	0.971134279909636	-0.971134279909636	0.3619832775142774	0.2447748328154352	0.2385334575785812
2.79	0.3185272999258473	-0.2522518721381139	-0.165841777332887	0.2486898871648545	-0.2486898871648545	0.9685831611286312	-0.9685831611286312	0.3185272999258473	0.165841777332887	0.2486898871648545
2.791666666666667	0.2707646970100973	-0.1633685681868958	-0.08864008471021428	0.2588190451025198	-0.2588190451025198	0.9659258262890685	-0.9659258262890685	0.2707646970100973	0.08864008471021428	0.2588190451025198
2.793333333333333	0.2195087998928569	-0.07511698264773883	-0.01433497616382789	0.2689198206152675	-0.2689198206152675	0.9631625667976577	-0.9631625667976577	0.2195087998928569	0.01433497616382789	0.2689198206152675
2.795	0.1655839872958491	0.0112252640458272	0.05596226255646151	0.2789911060392305	-0.2789911060392305	0.9602936856769427	-0.9602936856769427	0.1655839872958491	0.05596226255646151	0.2789911060392305
2.796666666666667	0.1098110880601198	0.09441535542759345	0.121212506996928	0.2890317969444722	-0.2890317969444722	0.9573194975320671	-0.9573194975320671	0.1098110880601198	0.121212506996928	0.2890317969444722
2.798333333333333	0.05299344293538628	0.1732673149927159	0.1804659878216361	0.2990407922560867	-0.2990407922560867	0.9542403285162769	-0.9542403285162769	0.05299344293538628	0.1804659878216361	0.2990407922560867
2.8	-0.004096134432659441	0.2466727346290915	0.2328781577949679	0.3090169943749468	-0.3090169943749468	0.9510565162951538	-0.9510565162951538	0.004096134432659441	0.2328781577949679	0.3090169943749468
2.801666666666667	-0.06072728264188568	0.3136197998457212	0.2777238955152417	0.3189593092980687	-0.3189593092980687	0.9477684100095861	-0.9477684100095861	0.06072728264188568	0.2777238955152417	0.3189593092980687
2.803333333333334	-0.1162227178483395	0.3732102546259549	0.3144096801922533	0.3288666467385847	-0.3288666467385847	0.9443763702374806	-0.9443763702374806	0.1162227178483395	0.3144096801922533	0.3288666467385847
2.805	-0.1699674048072235	0.424673994281462	0.3424833621304914	0.3387379202452923	-0.3387379202452923	0.9408807689542251	-0.9408807689542251	0.1699674048072235	0.3424833621304914	0.3387379202452923
2.806666666666667	-0.2214161527501732	0.4673810263007955	0.3616411693552005	0.3485720473218155	-0.3485720473218155	0.9372819894918915	-0.9372819894918915	0.2214161527501732	0.3616411693552005	0.3485720473218155
2.808333333333334	-0.2700995500785297	0.5008505957411453	0.371731635414326	0.3583679495452999	-0.3583679495452999	0.9335804264972019	-0.9335804264972019	0.2700995500785297	0.371731635414326	0.3583679495452999
2.81	-0.3156281872845562	0.5247573319710586	0.3727562074370769	0.368124552684677	-0.368124552684677	0.9297764858882518	-0.9297764858882518	0.3156281872845562	0.3727562074370769	0.368124552684677
2.811666666666667	-0.357695152770633	0.5389343362314843	0.3648663946948039	0.3778407868184688	-0.3778407868184688	0.9258705848099941	-0.9258705848099941	0.357695152770633	0.3648663946948039	0.3778407868184688
2.813333333333333	-0.3960768206109694	0.5433731931950524	0.3483574410029981	0.3875155864521041	-0.3875155864521041	0.9218631515885001	-0.9218631515885001	0.3960768206109694	0.3483574410029981	0.3875155864521041
2.815	-0.4306319821233677	0.5382209531075717	0.323658641679769	0.3971478906347811	-0.3971478906347811	0.9177546256839809	-0.9177546256839809	0.4306319821233677	0.323658641679769	0.3971478906347811
2.816666666666667	-0.4612994037764799	0.5237741928453916	0.2913205679864705	0.4067366430758001	-0.4067366430758001	0.913545457642601	-0.913545457642601	0.4612994037764799	0.2913205679864705	0.4067366430758001
2.818333333333333	-0.4880939219028954	0.5004703230161645	0.2519995986070037	0.4162807922604005	-0.4162807922604005	0.9092361090470689	-0.9092361090470689	0.4880939219028954	0.2519995986070037	0.4162807922604005
2.82	-0.5111012094474979	0.4688763628399358	0.2064402783485098	0.4257792915650714	-0.4257792915650714	0.9048270524660201	-0.9048270524660201	0.5111012094474979	0.2064402783485098	0.4257792915650714
2.821666666666667	-0.5304713711637057	0.4296754538425965	0.1554561194006625	0.4352310993723288	-0.4352310993723288	0.9003187714021929	-0.9003187714021929	0.5304713711637057	0.1554561194006625	0.4352310993723288
2.823333333333334	-0.5464115409754327	0.3836514263677273	0.09990952255858368	0.4446351791849282	-0.4446351791849282	0.8957117602394125	-0.8957117602394125	0.5464115409754327	0.09990952255858368	0.4446351791849282
2.825	-0.5591776684393763	0.3316717687032335	0.04069151976280345	0.453990499739547	-0.453990499739547	0.8910065241883678	-0.8910065241883678	0.5591776684393763	0.04069151976280345	0.453990499739547
2.826666666666667	-0.5690656902526414	0.2746693765256508	-0.0212979768180211	0.4632960351198613	-0.4632960351198613	0.886203579231215	-0.886203579231215	0.5690656902526414	0.0212979768180211	0.4632960351198613
2.828333333333334	-0.576402287528715	0.2136234798640089	-0.08516878881239674	0.472550764869053	-0.472550764869053	0.8813034520649927	-0.8813034520649927	0.576402287528715	0.08516878881239674	0.472550764869053
2.83	-0.58153543017331	0.1495401555402318	-0.1500574075441952	0.4817536741017168	-0.4817536741017168	0.8763066800438627	-0.8763066800438627	0.58153543017331	0.1500574075441952	0.4817536741017168
2.831666666666667	-0.5848249062776717	0.08343283491110665	-0.2151418266259515	0.4909037536151418	-0.4909037536151418	0.8712138111201889	-0.8712138111201889	0.5848249062776717	0.2151418266259515	0.4909037536151418
2.833333333333333	-0.586633027235583	0.01630320977021266	-0.2796539796555849	0.5000000000000004	-0.5000000000000004	0.8660254037844384	-0.8660254037844384	0.586633027235583	0.2796539796555849	0.5000000000000004
2.835	-0.5873156885763197	-0.05087707628785064	-0.3428896318692811	0.5090414157503712	-0.5090414157503712	0.8607420270039438	-0.8607420270039438	0.5873156885763197	0.3428896318692811	0.5090414157503712
2.836666666666667	-0.5872139526449281	-0.1171835874522442	-0.4042157109599178	0.5180270093731295	-0.5180270093731295	0.855364260160507	-0.855364260160507	0.5872139526449281	0.4042157109599178	0.5180270093731295
2.838333333333333	-0.5866463026597207	-0.1817547739047204	-0.4630751843213115	0.5269557954966763	-0.5269557954966763	0.8498926929868647	-0.8498926929868647	0.5866463026597207	0.4630751843213115	0.5269557954966763
2.84	-0.5859016987810741	-0.2438058743725993	-0.518989689162688	0.5358267949789979	-0.5358267949789979	0.8443279255020143	-0.8443279255020143	0.5859016987810741	0.518989689162688	0.5358267949789979
2.841666666666667	-0.5852335461101767	-0.3026407926604358	-0.5715601921159161	0.5446390350150278	-0.5446390350150278	0.8386705679454236	-0.8386705679454236	0.5852335461101767	0.5715601921159161	0.5446390350150278
2.843333333333334	-0.5848546624932089	-0.357661746544813	-0.6204659929384577	0.5533915492433442	-0.5533915492433442	0.8329212407100994	-0.8329212407100994	0.5848546624932089	0.6204659929384577	0.5533915492433442
2.845	-0.5849333111332016	-0.4083765398698035	-0.6654623926900879	0.5620833778521301	-0.5620833778521301	0.8270805742745622	-0.8270805742745622	0.5849333111332016	0.6654623926900879	0.5620833778521301
2.846666666666667	-0.5855903398008994	-0.4544033636323163	-0.7063773234318655	0.5707135676844307	-0.5707135676844307	0.8211492091337047	-0.8211492091337047	0.5855903398008994	0.7063773234318655	0.5707135676844307
2.848333333333334	-0.5868974453642796	-0.4954730880470415	-0.7431071898906391	0.5792811723426803	-0.5792811723426803	0.8151277957285532	-0.8151277957285532	0.5868974453642796	0.7431071898906391	0.5792811723426803
2.85	-0.5888765598756148	-0.5314290637633959	-0.7756121115631627	0.587785252292474	-0.587785252292474	0.8090169943749468	-0.8090169943749468	0.5888765598756148	0.7756121115631627	0.587785252292474
2.851666666666667	-0.5915003329832378	-0.5622245053166804	-0.8039106855470397	0.5962248749656162	-0.5962248749656162	0.8028174751911142	-0.8028174751911142	0.5915003329832378	0.8039106855470397	0.5962248749656162
2.853333333333333	-0.5946936653494623	-0.587917582317152	-0.8280743253973967	0.6045991148623747	-0.6045991148623747	0.7965299180241964	-0.7965299180241964	0.5946936653494623	0.8280743253973967	0.6045991148623747
2.855	-0.5983362293864058	-0.6086643926650809	-0.8482211782181694	0.6129070536529758	-0.6129070536529758	0.7901550123756909	-0.7901550123756909	0.5983362293864058	0.8482211782181694	0.6129070536529758
2.856666666666667	-0.6022658972457711	-0.6247100361703715	-0.8645095880795974	0.6211477802783092	-0.6211477802783092	0.7836934573258407	-0.7836934573258407	0.6022658972457711	0.8645095880795974	0.6211477802783092
2.858333333333333	-0.6062829818400409	-0.6363780454104532	-0.8771310634176019	0.6293203910498385	-0.6293203910498385	0.77714596145697	-0.77714596145697	0.6062829818400409	0.8771310634176019	0.6293203910498385
2.86	-0.6101551848969614	-0.6440584626741888	-0.8863027211614458	0.6374239897486903	-0.6374239897486903	0.7705132427757888	-0.7705132427757888	0.6101551848969614	0.8863027211614458	0.6374239897486903
2.861666666666667	-0.6136231367652997	-0.6481948767597934	-0.8922592197317376	0.6454576877239506	-0.6454576877239506	0.7637960286346421	-0.7637960286346421	0.6136231367652997	0.8922592197317376	0.6454576877239506
2.863333333333334	-0.6164064059497348	-0.6492707507354361	-0.8952442525740699	0.653420603990105	-0.653420603990105	0.7569950556517568	-0.7569950556517568	0.6164064059497348	0.8952442525740699	0.653420603990105
2.865	-0.6182098521541392	-0.6477953812233114	-0.8955017468287115	0.6613118653236509	-0.6613118653236509	0.7501110696304604	-0.7501110696304604	0.6182098521541392	0.8955017468287115	0.6613118653236509
2.866666666666667	-0.6187301949021012	-0.6442898312052002	-0.8932669895122477	0.6691306063588595	-0.6691306063588595	0.7431448254773931	-0.7431448254773931	0.6187301949021012	0.8932669895122477	0.6691306063588595
2.868333333333334	-0.6176626704813534	-0.6392731718280462	-0.8887579766564906	0.6768759696826615	-0.6768759696826615	0.7360970871197337	-0.7360970871197337	0.6176626704813534	0.8887579766564906	0.6768759696826615
2.87	-0.6147076528830278	-0.6332493544518352	-0.8821673396843848	0.6845471059286889	-0.6845471059286889	0.7289686274214112	-0.7289686274214112	0.6147076528830278	0.8821673396843848	0.6845471059286889
2.871666666666667	-0.6095771193999697	-0.6266950126444367	-0.8736552393951931	0.6921431738704066	-0.6921431738704066	0.7217602280983624	-0.7217602280983624	0.6095771193999697	0.8736552393951931	0.6921431738704066
2.873333333333334	-0.6020008484036117	-0.6200484655690797	-0.8633436247139034	0.6996633405133648	-0.6996633405133648	0.714472679632804	-0.714472679632804	0.6020008484036117	0.8633436247139034	0.6996633405133648
2.875	-0.5917322453061069	-0.6137001599602193	-0.8513122269384756	0.7071067811865489	-0.7071067811865489	0.7071067811865461	-0.7071067811865461	0.5917322453061069	0.8513122269384756	0.7071067811865489
2.876666666666667	-0.5785537025872791	-0.6079847485059051	-0.8375965998524343	0.7144726796328043	-0.7144726796328043	0.6996633405133644	-0.6996633405133644	0.5785537025872791	0.8375965998524343	0.7144726796328043
2.878333333333333	-0.5622814107683348	-0.6031749589246462	-0.8221884243435282	0.7217602280983626	-0.7217602280983626	0.6921431738704064	-0.6921431738704064	0.5622814107683348	0.8221884243435282	0.7217602280983626
2.88	-0.5427695490868789	-0.5994773614064347	-0.8050381788350945	0.7289686274214116	-0.7289686274214116	0.6845471059286886	-0.6845471059286886	0.5427695490868789	0.8050381788350945	0.7289686274214116
2.881666666666667	-0.519913797113733	-0.5970300935092114	-0.7860601423462376	0.7360970871197339	-0.7360970871197339	0.6768759696826612	-0.6768759696826612	0.519913797113733	0.7860601423462376	0.7360970871197339
2.883333333333333	-0.4936541214026551	-0.5959025522292679	-0.7651395557535425	0.7431448254773934	-0.7431448254773934	0.6691306063588591	-0.6691306063588591	0.4936541214026551	0.7651395557535425	0.7431448254773934
2.885	-0.4639768042433621	-0.5960970139728125	-0.7421416302396138	0.7501110696304606	-0.7501110696304606	0.6613118653236507	-0.6613118653236507	0.4639768042433621	0.7421416302396138	0.7501110696304606
2.886666666666667	-0.430915694477255	-0.597552095705111	-0.7169219713370345	0.7569950556517571	-0.7569950556517571	0.6534206039901047	-0.6534206039901047	0.430915694477255	0.7169219713370345	0.7569950556517571
2.888333333333334	-0.3945526729351022	-0.6001479257582605	-0.6893378926424529	0.7637960286346424	-0.7637960286346424	0.6454576877239503	-0.6454576877239503	0.3945526729351022	0.6893378926424529	0.7637960286346424
2.89	-0.3550173371903866	-0.6037128516843172	-0.6592600333199614	0.770513242775789	-0.770513242775789	0.63742398974869	-0.63742398974869	0.3550173371903866	0.6592600333199614	0.770513242775789
2.891666666666667	-0.312485921839125	-0.608031476099013	-0.6265836731916166	0.7771459614569702	-0.7771459614569702	0.6293203910498383	-0.6293203910498383	0.312485921839125	0.6265836731916166	0.7771459614569702
2.893333333333334	-0.2671794812896879	-0.6128537805092853	-0.5912391603869357	0.7836934573258409	-0.7836934573258409	0.6211477802783089	-0.6211477802783089	0.2671794812896879	0.5912391603869357	0.7836934573258409
2.895	-0.2193613719725477	-0.6179050723574675	-0.5532009274638405	0.7901550123756911	-0.7901550123756911	0.6129070536529755	-0.6129070536529755	0.2193613719725477	0.5532009274638405	0.7901550123756911
2.896666666666667	-0.1693340798822962	-0.6228964724982209	-0.512494667448207	0.7965299180241966	-0.7965299180241966	0.6045991148623744	-0.6045991148623744	0.1693340798822962	0.512494667448207	0.7965299180241966
2.898333333333333	-0.1174354473879823	-0.6275356494405886	-0.4692023632257841	0.8028174751911145	-0.8028174751911145	0.5962248749656158	-0.5962248749656158	0.1174354473879823	0.4692023632257841	0.8028174751911145
2.9	-0.06403436025914272	-0.6315375031553315	-0.4234650018051713	0.809016994374947	-0.809016994374947	0.5877852522924737	-0.5877852522924737	0.06403436025914272	0.4234650018051713	0.809016994374947
2.901666666666667	-0.00952596183888582	-0.6346345051098319	-0.375482947558355	0.8151277957285534	-0.8151277957285534	0.57928117234268	-0.57928117234268	0.00952596183888582	0.375482947558355	0.8151277957285534
2.903333333333333	0.04567353374690554	-0.6365864123163006	-0.3255140838858218	0.8211492091337049	-0.8211492091337049	0.5707135676844304	-0.5707135676844304	0.04567353374690554	0.3255140838858218	0.8211492091337049
2.905	0.1011323535094609	-0.6371890912584961	-0.2738699500412061	0.8270805742745623	-0.8270805742745623	0.5620833778521299	-0.5620833778521299	0.1011323535094609	0.2738699500412061	0.8270805742745623
2.906666666666667	0.1564089238530337	-0.6362822121278277	-0.220910190230165	0.8329212407100997	-0.8329212407100997	0.5533915492433439	-0.5533915492433439	0.1564089238530337	0.220910190230165	0.8329212407100997
2.908333333333334	0.2110577943710081	-0.6337556042287621	-0.1670356894759081	0.8386705679454238	-0.8386705679454238	0.5446390350150274	-0.5446390350150274	0.2110577943710081	0.1670356894759081	0.8386705679454238
2.91	0.2646356453025358	-0.6295540989450906	-0.1126807923274845	0.8443279255020145	-0.8443279255020145	0.5358267949789975	-0.5358267949789975	0.2646356453025358	0.1126807923274845	0.8443279255020145
2.911666666666667	0.3167072965663207	-0.6236807264123824	-0.05830498700120264	0.8498926929868649	-0.8498926929868649	0.526955795496676	-0.526955795496676	0.3167072965663207	0.05830498700120264	0.8498926929868649
2.913333333333334	0.3668516369257647	-0.6161981750388087	-0.004384393100670658	0.8553642601605073	-0.8553642601605073	0.5180270093731292	-0.5180270093731292	0.3668516369257647	0.004384393100670658	0.8553642601605073
2.915	0.4146673932813641	-0.6072284682019914	0.04859667731133791	0.8607420270039439	-0.8607420270039439	0.5090414157503709	-0.5090414157503709	0.4146673932813641	0.04859667731133791	0.8607420270039439
2.916666666666667	0.4597786622977001	-0.5969508587189266	0.1001538986136377	0.8660254037844386	-0.8660254037844386	0.5000000000000001	-0.5000000000000001	0.4597786622977001	0.1001538986136377	0.8660254037844386
2.918333333333333	0.5018401295229422	-0.5855979879105176	0.1498107512389437	0.871213811120189	-0.871213811120189	0.4909037536151415	-0.4909037536151415	0.5018401295229422	0.1498107512389437	0.871213811120189
2.92	0.5405419048216505	-0.5734504011355793	0.1971059639338766	0.8763066800438629	-0.8763066800438629	0.4817536741017165	-0.4817536741017165	0.5405419048216505	0.1971059639338766	0.8763066800438629
2.921666666666667	0.575613907293606	-0.5608295544543597	0.2416006260131014	0.8813034520649929	-0.8813034520649929	0.4725507648690527	-0.4725507648690527	0.575613907293606	0.2416006260131014	0.8813034520649929
2.923333333333333	0.6068297378720616	-0.5480894865568527	0.2828850589631436	0.8862035792312151	-0.8862035792312151	0.463296035119861	-0.463296035119861	0.6068297378720616	0.2828850589631436	0.8862035792312151
2.925	0.6340099834654278	-0.535607365294362	0.3205855504921873	0.8910065241883679	-0.8910065241883679	0.4539904997395466	-0.4539904997395466	0.6340099834654278	0.3205855504921873	0.8910065241883679
2.926666666666667	0.6570249028084121	-0.523773148224421	0.3543710379875476	0.8957117602394127	-0.8957117602394127	0.4446351791849279	-0.4446351791849279	0.6570249028084121	0.3543710379875476	0.8957117602394127
2.928333333333334	0.675796451101679	-0.5129786207825764	0.3839597841671014	0.9003187714021931	-0.9003187714021931	0.4352310993723285	-0.4352310993723285	0.675796451101679	0.3839597841671014	0.9003187714021931
2.93	0.6902996080190623	-0.503606093433247	0.4091260206009875	0.9048270524660202	-0.9048270524660202	0.425779291565071	-0.425779291565071	0.6902996080190623	0.4091260206009875	0.9048270524660202
2.931666666666667	0.7005629817183179	-0.4960170499839169	0.4297064526069937	0.909236109047069	-0.909236109047069	0.4162807922604002	-0.4162807922604002	0.7005629817183179	0.4297064526069937	0.909236109047069
2.933333333333334	0.7066686700672955	-0.4905410428951883	0.4456064316301953	0.9135454576426011	-0.9135454576426011	0.4067366430757998	-0.4067366430757998	0.7066686700672955	0.4456064316301953	0.9135454576426011
2.935	0.7087513693442697	-0.4874651277782504	0.456805519414816	0.917754625683981	-0.917754625683981	0.3971478906347808	-0.3971478906347808	0.7087513693442697	0.456805519414816	0.917754625683981
2.936666666666667	0.7069967301291105	-0.4870241184098048	0.4633621027260996	0.9218631515885002	-0.9218631515885002	0.3875155864521038	-0.3875155864521038	0.7069967301291105	0.4633621027260996	0.9218631515885002
2.938333333333333	0.7016389698978843	-0.4893919257539229	0.4654166774809104	0.9258705848099942	-0.9258705848099942	0.3778407868184685	-0.3778407868184685	0.7016389698978843	0.4654166774809104	0.9258705848099942
2.94	0.6929577618798609	-0.4946742200693308	0.4631934140289889	0.9297764858882519	-0.9297764858882519	0.3681245526846766	-0.3681245526846766	0.6929577618798609	0.4631934140289889	0.9297764858882519
2.941666666666667	0.6812744299302314	-0.5029026247657257	0.4569996450648395	0.9335804264972021	-0.9335804264972021	0.3583679495452995	-0.3583679495452995	0.6812744299302314	0.4569996450648395	0.9335804264972021
2.943333333333333	0.6669474893967532	-0.5140306149649364	0.4472229847600358	0.9372819894918916	-0.9372819894918916	0.3485720473218151	-0.3485720473218151	0.6669474893967532	0.4472229847600358	0.9372819894918916
2.945	0.6503675840820577	-0.5279312535611385	0.4343258889983793	0.9408807689542252	-0.9408807689542252	0.3387379202452919	-0.3387379202452919	0.6503675840820577	0.4343258889983793	0.9408807689542252
2.946666666666667	0.6319518792803426	-0.544396853906411	0.4188375953921931	0.9443763702374807	-0.9443763702374807	0.3288666467385844	-0.3288666467385844	0.6319518792803426	0.4188375953921931	0.9443763702374807
2.948333333333334	0.6121379803410254	-0.5631406121074203	0.401343528450394	0.9477684100095862	-0.9477684100095862	0.3189593092980683	-0.3189593092980683	0.6121379803410254	0.401343528450394	0.9477684100095862
2.95	0.5913774551169416	-0.5838002044016661	0.3824724081839779	0.9510565162951539	-0.9510565162951539	0.3090169943749464	-0.3090169943749464	0.5913774551169416	0.3824724081839779	0.9510565162951539
2.951666666666667	0.5701290468190986	-0.6059432973195741	0.3628814469061883	0.954240328516277	-0.954240328516277	0.2990407922560863	-0.2990407922560863	0.5701290468190986	0.3628814469061883	0.954240328516277
2.953333333333334	0.5488516710495381	-0.6290748714734427	0.3432401465414772	0.9573194975320672	-0.9573194975320672	0.2890317969444718	-0.2890317969444718	0.5488516710495381	0.3432401465414772	0.9573194975320672
2.955	0.527997296945562	-0.652646214970301	0.3242133063057882	0.9602936856769428	-0.9602936856769428	0.2789911060392301	-0.2789911060392301	0.527997296945562	0.3242133063057882	0.9602936856769428
2.956666666666667	0.5080038172751529	-0.6760654007037609	0.3064439095090323	0.9631625667976587	-0.9631625667976587	0.2689198206152638	-0.2689198206152638	0.5080038172751529	0.3064439095090323	0.9631625667976587
2.958333333333333	0.4892880158177604	-0.6987090241512346	0.2905365730894145	0.9659258262890686	-0.9659258262890686	0.2588190451025195	-0.2588190451025195	0.4892880158177604	0.2905365730894145	0.9659258262890686
2.96	0.4722387423044158	-0.7199349457053459	0.2770422127638597	0.9685831611286313	-0.9685831611286313	0.2486898871648541	-0.2486898871648541	0.4722387423044158	0.2770422127638597	0.9685831611286313
2.961666666666667	0.4572104054534765	-0.7390957548046223	0.2664445028005423	0.9711342799096361	-0.9711342799096361	0.2385334575785809	-0.2385334575785809	0.4572104054534765	0.2664445028005423	0.9711342799096361
2.963333333333333	0.444516893124141	-0.7555526528667935	0.2591485985964551	0.9735789028731602	-0.9735789028731602	0.2283508701106563	-0.2283508701106563	0.444516893124141	0.2591485985964551	0.9735789028731602
2.965	0.4344260252482111	-0.7686894387857391	0.255472451888237	0.9759167619387471	-0.9759167619387471	0.2181432413965438	-0.2181432413965438	0.4344260252482111	0.255472451888237	0.9759167619387471
2.966666666666667	0.4271546399521132	-0.7779262748846212	0.2556408942765273	0.978147600733806	-0.978147600733806	0.2079116908177577	-0.2079116908177577	0.4271546399521132	0.2556408942765273	0.978147600733806
2.968333333333334	0.4228644061415629	-0.7827329129050999	0.2597825077626711	0.9802711746217221	-0.9802711746217221	0.1976573403791252	-0.1976573403791252	0.4228644061415629	0.2597825077626711	0.9802711746217221
2.97	0.4216584468234887	-0.7826410688608813	0.2679291541413387	0.9822872507286887	-0.9822872507286887	0.1873813145857243	-0.1873813145857243	0.4216584468234887	0.2679291541413387	0.9822872507286887
2.971666666666667	0.4235788466560229	-0.7772556522205719	0.2800179101031571	0.9841956079692419	-0.9841956079692419	0.1770847403195836	-0.1770847403195836	0.4235788466560229	0.2800179101031571	0.9841956079692419
2.973333333333334	0.4286051047595445	-0.7662645785628972	0.2958950611975382	0.9859960370705048	-0.9859960370705048	0.1667687467161032	-0.1667687467161032	0.4286051047595445	0.2958950611975382	0.9859960370705048
2.975	0.4366535798417657	-0.7494469250529623	0.3153217516156502	0.987688340595138	-0.987688340595138	0.156434465040229	-0.156434465040229	0.4366535798417657	0.3153217516156502	0.987688340595138
2.976666666666667	0.4475779593782243	-0.726679224152061	0.3379808705553607	0.9892723329629886	-0.9892723329629886	0.1460830285624103	-0.1460830285624103	0.4475779593782243	0.3379808705553607	0.9892723329629886
2.978333333333333	0.4611707681734185	-0.6979397320858555	0.3634847782633872	0.9907478404714437	-0.9907478404714437	0.1357155724343038	-0.1357155724343038	0.4611707681734185	0.3634847782633872	0.9907478404714437
2.98	0.477165914367941	-0.6633105538247995	0.3913835305137117	0.9921147013144779	-0.9921147013144779	0.1253332335643043	-0.1253332335643043	0.477165914367941	0.3913835305137117	0.9921147013144779
2.981666666666667	0.4952422531434418	-0.6229775546439559	0.4211733409010268	0.9933727656003963	-0.9933727656003963	0.1149371504928673	-0.1149371504928673	0.4952422531434418	0.4211733409010268	0.9933727656003963
2.983333333333333	0.5150281303248323	-0.5772280386172993	0.4523051152356939	0.9945218953682732	-0.9945218953682732	0.1045284632676548	-0.1045284632676548	0.5150281303248323	0.4523051152356939	0.9945218953682732
2.985	0.5361068501212964	-0.5264462255031446	0.4841929896674158	0.9955619646030801	-0.9955619646030801	0.09410831331851274	-0.09410831331851274	0.5361068501212964	0.4841929896674158	0.9955619646030801
2.986666666666667	0.5580229937302024	-0.4711066082067868	0.5162228921193865	0.9964928592495044	-0.9964928592495044	0.08367784333231457	-0.08367784333231457	0.5580229937302024	0.5162228921193865	0.9964928592495044
2.988333333333334	0.5802894988020226	-0.4117653221809488	0.5477612146177681	0.9973144772244581	-0.9973144772244581	0.07323819712763141	-0.07323819712763141	0.5802894988020226	0.5477612146177681	0.9973144772244581
2.99	0.6023953941787817	-0.3490497045917692	0.5781637239332355	0.9980267284282716	-0.9980267284282716	0.06279051952931375	-0.06279051952931375	0.6023953941787817	0.5781637239332355	0.9980267284282716
2.991666666666667	0.6238140702124857	-0.2836462637426872	0.6067848445936618	0.9986295347545738	-0.9986295347545738	0.05233595624294486	-0.05233595624294486	0.6238140702124857	0.6067848445936618	0.9986295347545738
2.993333333333334	0.6440119526648633	-0.2162873170986324	0.6329874204957379	0.9991228300988584	-0.9991228300988584	0.04187565372919776	-0.04187565372919776	0.6440119526648633	0.6329874204957379	0.9991228300988584
2.995	0.6624574379818065	-0.147736588383127	0.6561530016446093	0.9995065603657316	-0.9995065603657316	0.03141075907812707	-0.03141075907812707	0.6624574379818065	0.6561530016446093	0.9995065603657316
2.996666666666667	0.6786299398886494	-0.07877407985436667	0.6756926172404515	0.9997806834748455	-0.9997806834748455	0.02094241988335639	-0.02094241988335639	0.6786299398886494	0.6756926172404515	0.9997806834748455
2.998333333333334	0.6920288919899754	-0.01018055437300936	0.6910578947018555	0.9999451693655121	-0.9999451693655121	0.01047178411624588	-0.01047178411624588	0.6920288919899754	0.6910578947018555	0.9999451693655121
3	0.7021825485583197	0.05727802721364972	0.7017522776677805	1	-1	7.347638122934264e-016	-7.347638122934264e-016	0.7021825485583197	0.7017522776677805	1
3.001666666666667	0.7086564260872983	0.1228657648235448	0.7073419969066856	0.9999451693655121	-0.9999451693655121	-0.01047178411624441	0.01047178411624441	0.7086564260872983	0.7073419969066856	0.9999451693655121
3.003333333333333	0.7110612315381759	0.1858914304594492	0.7074663684271905	0.9997806834748455	-0.9997806834748455	-0.02094241988335847	0.02094241988335847	0.7110612315381759	0.7074663684271905	0.9997806834748455
3.005	0.7090601295379251	0.2457221014380929	0.7018469434135461	0.9995065603657315	-0.9995065603657315	-0.03141075907812916	0.03141075907812916	0.7090601295379251	0.7018469434135461	0.9995065603657315
3.006666666666667	0.7023752100438758	0.3017955054562961	0.6902950227161424	0.9991228300988584	-0.9991228300988584	-0.04187565372919984	0.04187565372919984	0.7023752100438758	0.6902950227161424	0.9991228300988584
3.008333333333334	0.690793030066168	0.3536307952494216	0.6727170787996253	0.9986295347545739	-0.9986295347545739	-0.05233595624294339	0.05233595624294339	0.690793030066168	0.6727170787996253	0.9986295347545739
3.01	0.6741691177646326	0.4008375050643406	0.6491177005309655	0.9980267284282717	-0.9980267284282717	-0.06279051952931229	0.06279051952931229	0.6741691177646326	0.6491177005309655	0.9980267284282717
3.011666666666667	0.6524313443829138	0.443122481516062	0.6195997870508742	0.997314477224458	-0.997314477224458	-0.07323819712763349	0.07323819712763349	0.6524313443829138	0.6195997870508742	0.997314477224458
3.013333333333334	0.6255820887656518	0.4802946267259292	0.5843618584091357	0.9964928592495043	-0.9964928592495043	-0.08367784333231665	0.08367784333231665	0.6255820887656518	0.5843618584091357	0.9964928592495043
3.015	0.5936991402897347	0.5122673409324461	0.5436925116500275	0.99556196460308	-0.99556196460308	-0.09410831331851482	0.09410831331851482	0.5936991402897347	0.5436925116500275	0.99556196460308
3.016666666666667	0.5569353085486078	0.5390586039098203	0.4979622183996336	0.9945218953682734	-0.9945218953682734	-0.1045284632676533	0.1045284632676533	0.5569353085486078	0.4979622183996336	0.9945218953682734
3.018333333333334	0.515516731642288	0.5607886883397324	0.4476128195549591	0.9933727656003966	-0.9933727656003966	-0.1149371504928658	0.1149371504928658	0.515516731642288	0.4476128195549591	0.9933727656003966
3.02	0.4697398989984026	0.5776755525302575	0.3931452106010854	0.992114701314478	-0.992114701314478	-0.1253332335643028	0.1253332335643028	0.4697398989984026	0.3931452106010854	0.992114701314478
3.021666666666667	0.419967428813762	0.5900280133179964	0.3351058152795975	0.9907478404714434	-0.9907478404714434	-0.1357155724343058	0.1357155724343058	0.419967428813762	0.3351058152795975	0.9907478404714434
3.023333333333333	0.3666226639831552	0.5982368513937435	0.2740725065617198	0.9892723329629882	-0.9892723329629882	-0.1460830285624124	0.1460830285624124	0.3666226639831552	0.2740725065617198	0.9892723329629882
3.025	0.310183173292321	0.6027640494678715	0.2106406466840149	0.9876883405951377	-0.9876883405951377	-0.156434465040231	0.156434465040231	0.310183173292321	0.2106406466840149	0.9876883405951377
3.026666666666667	0.2511732662246152	0.6041304075171011	0.1454098812541741	0.985996037070505	-0.985996037070505	-0.1667687467161018	0.1667687467161018	0.2511732662246152	0.1454098812541741	0.985996037070505
3.028333333333333	0.1901556495140913	0.6029018178020686	0.07897223946887048	0.9841956079692421	-0.9841956079692421	-0.1770847403195822	0.1770847403195822	0.1901556495140913	0.07897223946887048	0.9841956079692421
3.03	0.1277223711489751	0.599674514506359	0.01190197082159725	0.9822872507286884	-0.9822872507286884	-0.1873813145857263	0.1873813145857263	0.1277223711489751	0.01190197082159725	0.9822872507286884
3.031666666666667	0.06448521250492367	0.5950596379535558	-0.05525260068553564	0.9802711746217216	-0.9802711746217216	-0.1976573403791272	0.1976573403791272	0.06448521250492367	0.05525260068553564	0.9802711746217216
3.033333333333334	0.001065701330434462	0.5896674707986626	-0.1219750874297332	0.9781476007338056	-0.9781476007338056	-0.2079116908177598	0.2079116908177598	0.001065701330434462	0.1219750874297332	0.9781476007338056
3.035	-0.06191507286399557	0.5840917129259635	-0.1877849600104577	0.9759167619387474	-0.9759167619387474	-0.2181432413965423	0.2181432413965423	0.06191507286399557	0.1877849600104577	0.9759167619387474
3.036666666666667	-0.1238466540650693	0.5788941627625479	-0.2522395743855034	0.9735789028731605	-0.9735789028731605	-0.2283508701106549	0.2283508701106549	0.1238466540650693	0.2522395743855034	0.9735789028731605
3.038333333333334	-0.1841392369046642	0.5745901652708723	-0.3149346195389973	0.9711342799096355	-0.9711342799096355	-0.2385334575785829	0.2385334575785829	0.1841392369046642	0.3149346195389973	0.9711342799096355
3.04	-0.2422333187897357	0.5716351711427442	-0.3755033842337274	0.9685831611286307	-0.9685831611286307	-0.2486898871648561	0.2486898871648561	0.2422333187897357	0.3755033842337274	0.9685831611286307
3.041666666666667	-0.2976088056299982	0.5704127279990138	-0.4336152808771569	0.9659258262890681	-0.9659258262890681	-0.2588190451025215	0.2588190451025215	0.2976088056299982	0.4336152808771569	0.9659258262890681
3.043333333333333	-0.349793398901887	0.5712241932056552	-0.4889740582566804	0.9631625667976581	-0.9631625667976581	-0.2689198206152658	0.2689198206152658	0.349793398901887	0.4889740582566804	0.9631625667976581
3.045	-0.3983701043651677	0.574280419922419	-0.541316085452472	0.9602936856769432	-0.9602936856769432	-0.2789911060392287	0.2789911060392287	0.3983701043651677	0.541316085452472	0.9602936856769432
3.046666666666667	-0.4429837185641223	0.5796956240375267	-0.5904090033990592	0.9573194975320676	-0.9573194975320676	-0.2890317969444704	0.2890317969444704	0.4429837185641223	0.5904090033990592	0.9573194975320676
3.048333333333333	-0.4833461680123025	0.5874835906835366	-0.6360509286296347	0.9542403285162764	-0.9542403285162764	-0.2990407922560883	0.2990407922560883	0.4833461680123025	0.6360509286296347	0.9542403285162764
3.05	-0.5192405973285621	0.5975563261662405	-0.6780702684506842	0.9510565162951533	-0.9510565162951533	-0.3090169943749484	0.3090169943749484	0.5192405973285621	0.6780702684506842	0.9510565162951533
3.051666666666667	-0.5505241261560243	0.6097252055547183	-0.7163260820798514	0.9477684100095856	-0.9477684100095856	-0.3189593092980703	0.3189593092980703	0.5505241261560243	0.7163260820798514	0.9477684100095856
3.053333333333334	-0.5771292199996413	0.6237046091281198	-0.7507088118212027	0.9443763702374811	-0.9443763702374811	-0.328866646738583	0.328866646738583	0.5771292199996413	0.7507088118212027	0.9443763702374811
3.055	-0.5990636466674292	0.6391179836438373	-0.7811411242112505	0.9408807689542258	-0.9408807689542258	-0.3387379202452905	0.3387379202452905	0.5990636466674292	0.7811411242112505	0.9408807689542258
3.056666666666667	-0.6164090172712798	0.6555062082826928	-0.8075785524606255	0.9372819894918908	-0.9372819894918908	-0.3485720473218171	0.3485720473218171	0.6164090172712798	0.8075785524606255	0.9372819894918908
3.058333333333334	-0.6293179381928785	0.6723380914198543	-0.8300096238643132	0.9335804264972013	-0.9335804264972013	-0.3583679495453015	0.3583679495453015	0.6293179381928785	0.8300096238643132	0.9335804264972013
3.06	-0.638009827498776	0.6890227742967235	-0.8484551902265847	0.9297764858882511	-0.9297764858882511	-0.3681245526846786	0.3681245526846786	0.638009827498776	0.8484551902265847	0.9297764858882511
3.061666666666667	-0.6427654754503974	0.7049237723830171	-0.862966752330205	0.9258705848099947	-0.9258705848099947	-0.3778407868184671	0.3778407868184671	0.6427654754503974	0.862966752330205	0.9258705848099947
3.063333333333333	-0.6439204534697368	0.7193743457700874	-0.8736236734976811	0.9218631515885007	-0.9218631515885007	-0.3875155864521024	0.3875155864521024	0.6439204534697368	0.8736236734976811	0.9218631515885007
3.065	-0.6418574986865609	0.7316938572486029	-0.8805293013551986	0.9177546256839817	-0.9177546256839817	-0.3971478906347795	0.3971478906347795	0.6418574986865609	0.8805293013551986	0.9177546256839817
3.066666666666667	-0.63699802154264	0.7412047515692514	-0.8838061477098534	0.9135454576426002	-0.9135454576426002	-0.4067366430758017	0.4067366430758017	0.63699802154264	0.8838061477098534	0.9135454576426002
3.068333333333333	-0.629792901444781	0.7472497723698778	-0.8835903997036162	0.9092361090470681	-0.9092361090470681	-0.416280792260402	0.416280792260402	0.629792901444781	0.8835903997036162	0.9092361090470681
3.07	-0.6207127497796209	0.7492090248006444	-0.8800261373055608	0.9048270524660194	-0.9048270524660194	-0.4257792915650729	0.4257792915650729	0.6207127497796209	0.8800261373055608	0.9048270524660194
3.071666666666667	-0.6102378304318042	0.7465164922226267	-0.8732597008373614	0.9003187714021936	-0.9003187714021936	-0.4352310993723272	0.4352310993723272	0.6102378304318042	0.8732597008373614	0.9003187714021936
3.073333333333334	-0.5988478350563344	0.7386756245292191	-0.863434678830362	0.8957117602394133	-0.8957117602394133	-0.4446351791849266	0.4446351791849266	0.5988478350563344	0.863434678830362	0.8957117602394133
3.075	-0.5870117135941086	0.7252736334791017	-0.8506879664110116	0.891006524188367	-0.891006524188367	-0.4539904997395485	0.4539904997395485	0.5870117135941086	0.8506879664110116	0.891006524188367
3.076666666666667	-0.5751777598140441	0.7059941565733294	-0.8351472775697938	0.8862035792312142	-0.8862035792312142	-0.4632960351198628	0.4632960351198628	0.5751777598140441	0.8351472775697938	0.8862035792312142
3.078333333333334	-0.5637641470233671	0.6806279849078855	-0.8169303857830206	0.8813034520649919	-0.8813034520649919	-0.4725507648690546	0.4725507648690546	0.5637641470233671	0.8169303857830206	0.8813034520649919
3.08	-0.553150100597214	0.6490815913603591	-0.7961462255757993	0.8763066800438636	-0.8763066800438636	-0.4817536741017152	0.4817536741017152	0.553150100597214	0.7961462255757993	0.8763066800438636
3.081666666666667	-0.5436678818057676	0.6113832425380015	-0.7728978253226845	0.8712138111201898	-0.8712138111201898	-0.4909037536151402	0.4909037536151402	0.5436678818057676	0.7728978253226845	0.8712138111201898
3.083333333333333	-0.5355957418026907	0.5676865300954517	-0.7472868738214118	0.8660254037844394	-0.8660254037844394	-0.4999999999999988	0.4999999999999988	0.5355957418026907	0.7472868738214118	0.8660254037844394
3.085	-0.5291519858933003	0.5182712131765681	-0.7194195658143042	0.8607420270039429	-0.8607420270039429	-0.5090414157503726	0.5090414157503726	0.5291519858933003	0.7194195658143042	0.8607420270039429
3.086666666666667	-0.524490266698737	0.4635413226054524	-0.6894132399296425	0.8553642601605062	-0.8553642601605062	-0.518027009373131	0.518027009373131	0.524490266698737	0.6894132399296425	0.8553642601605062
3.088333333333333	-0.5216962010025598	0.4040205377409359	-0.6574032296180164	0.8498926929868638	-0.8498926929868638	-0.5269557954966778	0.5269557954966778	0.5216962010025598	0.6574032296180164	0.8498926929868638
3.09	-0.5207853793842959	0.340344907274333	-0.6235493032884885	0.8443279255020153	-0.8443279255020153	-0.5358267949789963	0.5358267949789963	0.5207853793842959	0.6235493032884885	0.8443279255020153
3.091666666666667	-0.5217028107223431	0.2732530443438099	-0.5880410793099524	0.8386705679454246	-0.8386705679454246	-0.5446390350150262	0.5446390350150262	0.5217028107223431	0.5880410793099524	0.8386705679454246
3.093333333333334	-0.5243238158236081	0.2035739828362263	-0.5511018651447298	0.8329212407100984	-0.8329212407100984	-0.5533915492433457	0.5533915492433457	0.5243238158236081	0.5511018651447298	0.8329212407100984
3.095	-0.5284563563611298	0.1322129343787587	-0.5129904828466705	0.8270805742745612	-0.8270805742745612	-0.5620833778521316	0.5620833778521316	0.5284563563611298	0.5129904828466705	0.8270805742745612
3.096666666666667	-0.5338447575282577	0.0601352331007525	-0.4740007960180485	0.8211492091337037	-0.8211492091337037	-0.5707135676844322	0.5707135676844322	0.5338447575282577	0.4740007960180485	0.8211492091337037
3.098333333333334	-0.5401747558947658	-0.01165120330654317	-0.4344588327804654	0.8151277957285543	-0.8151277957285543	-0.5792811723426787	0.5792811723426787	0.5401747558947658	0.4344588327804654	0.8151277957285543
3.1	-0.547079778402818	-0.08211453333193346	-0.3947175894826963	0.8090169943749479	-0.8090169943749479	-0.5877852522924725	0.5877852522924725	0.547079778402818	0.3947175894826963	0.8090169943749479
3.101666666666667	-0.5541483347647191	-0.1502183827771053	-0.3551497837549651	0.8028174751911153	-0.8028174751911153	-0.5962248749656147	0.5962248749656147	0.5541483347647191	0.3551497837549651	0.8028174751911153
3.103333333333333	-0.5609323841751966	-0.2149415598357572	-0.316138986655739	0.7965299180241954	-0.7965299180241954	-0.6045991148623761	0.6045991148623761	0.5609323841751966	0.316138986655739	0.7965299180241954
3.105	-0.5669565186343484	-0.2752976775438959	-0.2780696876690947	0.7901550123756899	-0.7901550123756899	-0.6129070536529772	0.6129070536529772	0.5669565186343484	0.2780696876690947	0.7901550123756899
3.106666666666667	-0.5717277896417565	-0.3303542670275538	-0.241316922297923	0.7836934573258397	-0.7836934573258397	-0.6211477802783105	0.6211477802783105	0.5717277896417565	0.241316922297923	0.7836934573258397
3.108333333333333	-0.5747459928519698	-0.3792509741330489	-0.2062361135850796	0.7771459614569711	-0.7771459614569711	-0.6293203910498371	0.6293203910498371	0.5747459928519698	0.2062361135850796	0.7771459614569711
3.11	-0.5755142166916619	-0.4212164501625767	-0.1731537448445378	0.7705132427757899	-0.7705132427757899	-0.6374239897486889	0.6374239897486889	0.5755142166916619	0.1731537448445378	0.7705132427757899
3.111666666666667	-0.5735494560714768	-0.4555835741750862	-0.142359395216887	0.763796028634641	-0.763796028634641	-0.645457687723952	0.645457687723952	0.5735494560714768	0.142359395216887	0.763796028634641
3.113333333333334	-0.5683930912479205	-0.4818026790773514	-0.1140995412579459	0.7569950556517557	-0.7569950556517557	-0.6534206039901063	0.6534206039901063	0.5683930912479205	0.1140995412579459	0.7569950556517557
3.115	-0.5596210345942048	-0.4994524957711767	-0.08857336949497126	0.7501110696304593	-0.7501110696304593	-0.6613118653236523	0.6613118653236523	0.5596210345942048	0.08857336949497126	0.7501110696304593
3.116666666666667	-0.5468533544406784	-0.5082485780246451	-0.06593067233700643	0.7431448254773944	-0.7431448254773944	-0.6691306063588581	0.6691306063588581	0.5468533544406784	0.06593067233700643	0.7431448254773944
3.118333333333334	-0.5297631950905834	-0.5080490244398936	-0.0462717296914673	0.7360970871197349	-0.7360970871197349	-0.6768759696826602	0.6768759696826602	0.5297631950905834	0.0462717296914673	0.7360970871197349
3.12	-0.5080848253827324	-0.498857371718964	-0.02964892744362407	0.7289686274214101	-0.7289686274214101	-0.6845471059286902	0.6845471059286902	0.5080848253827324	0.02964892744362407	0.7289686274214101
3.121666666666667	-0.4816206644744359	-0.4808225941112066	-0.01606974585151921	0.7217602280983612	-0.7217602280983612	-0.6921431738704078	0.6921431738704078	0.4816206644744359	0.01606974585151921	0.7217602280983612
3.123333333333334	-0.4502471525151274	-0.4542362061235655	-0.00550067666592715	0.7144726796328028	-0.7144726796328028	-0.699663340513366	0.699663340513366	0.4502471525151274	0.00550067666592715	0.7144726796328028
3.125	-0.4139193551852577	-0.4195265279164985	0.002128396376416436	0.7071067811865475	-0.7071067811865475	-0.7071067811865476	0.7071067811865476	0.4139193551852577	0.002128396376416436	0.7071067811865475
3.126666666666667	-0.3726742142585594	-0.3772502339160499	0.006919792063510919	0.6996633405133658	-0.6996633405133658	-0.714472679632803	0.714472679632803	0.3726742142585594	0.006919792063510919	0.6996633405133658
3.128333333333333	-0.3266323809510928	-0.3280813636954419	0.009003965703748182	0.6921431738704077	-0.6921431738704077	-0.7217602280983614	0.7217602280983614	0.3266323809510928	0.009003965703748182	0.6921431738704077
3.13	-0.2759985943697261	-0.2727980288222817	0.008536035328259329	0.6845471059286874	-0.6845471059286874	-0.7289686274214127	0.7289686274214127	0.2759985943697261	0.008536035328259329	0.6845471059286874
3.131666666666667	-0.2210605933777247	-0.2122670989200263	0.005693016188667538	0.67687596968266	-0.67687596968266	-0.7360970871197351	0.7360970871197351	0.2210605933777247	0.005693016188667538	0.67687596968266
3.133333333333334	-0.1621865761674252	-0.1474271935568112	0.0006717337388918005	0.6691306063588579	-0.6691306063588579	-0.7431448254773945	0.7431448254773945	0.1621865761674252	0.0006717337388918005	0.6691306063588579
3.135	-0.09982124729055611	-0.0792703427899094	-0.006312753240252851	0.661311865323652	-0.661311865323652	-0.7501110696304594	0.7501110696304594	0.09982124729055611	0.006312753240252851	0.661311865323652
3.136666666666667	-0.03448051638532492	-0.008822707457113414	-0.01502850290976951	0.6534206039901062	-0.6534206039901062	-0.7569950556517558	0.7569950556517558	0.03448051638532492	0.01502850290976951	0.6534206039901062
3.138333333333334	0.03325506407672666	0.06287523000944302	-0.02522817578827095	0.645457687723949	-0.645457687723949	-0.7637960286346435	0.7637960286346435	0.03325506407672666	0.02522817578827095	0.645457687723949
3.14	0.1027480134191803	0.134788582802316	-0.03665104842195804	0.6374239897486886	-0.6374239897486886	-0.7705132427757901	0.7705132427757901	0.1027480134191803	0.03665104842195804	0.6374239897486886
3.141666666666667	0.1733126620343359	0.2059076621279465	-0.04902592784182629	0.6293203910498369	-0.6293203910498369	-0.7771459614569713	0.7771459614569713	0.1733126620343359	0.04902592784182629	0.6293203910498369
3.143333333333334	0.2442247709094648	0.2752668497671707	-0.06207526719583132	0.6211477802783103	-0.6211477802783103	-0.7836934573258398	0.7836934573258398	0.2442247709094648	0.06207526719583132	0.6211477802783103
3.145	0.3147318730669598	0.3419623427783638	-0.07552066505945929	0.6129070536529769	-0.6129070536529769	-0.79015501237569	0.79015501237569	0.3147318730669598	0.07552066505945929	0.6129070536529769
3.146666666666667	0.3840641675456292	0.4051683980131073	-0.08908977811994809	0.6045991148623758	-0.6045991148623758	-0.7965299180241955	0.7965299180241955	0.3840641675456292	0.08908977811994809	0.6045991148623758
3.148333333333333	0.4514457885660018	0.4641517379694893	-0.1025245039944647	0.5962248749656145	-0.5962248749656145	-0.8028174751911156	0.8028174751911156	0.4514457885660018	0.1025245039944647	0.5962248749656145
3.15	0.5161062676650703	0.5182838207670044	-0.1155901152453282	0.5877852522924724	-0.5877852522924724	-0.809016994374948	0.809016994374948	0.5161062676650703	0.1155901152453282	0.5877852522924724
3.151666666666667	0.5772920048730734	0.5670507247721486	-0.1280848654343803	0.5792811723426785	-0.5792811723426785	-0.8151277957285544	0.8151277957285544	0.5772920048730734	0.1280848654343803	0.5792811723426785
3.153333333333333	0.6342775663963658	0.6100604515738877	-0.1398494606189711	0.5707135676844319	-0.5707135676844319	-0.8211492091337038	0.8211492091337038	0.6342775663963658	0.1398494606189711	0.5707135676844319
3.155	0.6863766306703514	0.6470475084216446	-0.1507757096616092	0.5620833778521314	-0.5620833778521314	-0.8270805742745613	0.8270805742745613	0.6863766306703514	0.1507757096616092	0.5620833778521314
3.156666666666667	0.7329524119075131	0.6778746916198033	-0.1608136445475369	0.5533915492433424	-0.5533915492433424	-0.8329212407101005	0.8329212407101005	0.7329524119075131	0.1608136445475369	0.5533915492433424
3.158333333333334	0.7734274001934696	0.702532054381048	-0.1699764427197046	0.544639035015026	-0.544639035015026	-0.8386705679454247	0.8386705679454247	0.7734274001934696	0.1699764427197046	0.544639035015026
3.16	0.8072922695429969	0.7211331048996057	-0.17834258647106	0.5358267949789961	-0.5358267949789961	-0.8443279255020154	0.8443279255020154	0.8072922695429969	0.17834258647106	0.5358267949789961
3.161666666666667	0.8341138198470258	0.733908341533253	-0.1860548529392819	0.5269557954966776	-0.5269557954966776	-0.8498926929868639	0.8498926929868639	0.8341138198470258	0.1860548529392819	0.5269557954966776
3.163333333333334	0.8535418350210571	0.7411962906242709	-0.1933159300629712	0.5180270093731307	-0.5180270093731307	-0.8553642601605063	0.8553642601605063	0.8535418350210571	0.1933159300629712	0.5180270093731307
3.165	0.8653147575836566	0.7434322673449038	-0.2003806824621843	0.5090414157503724	-0.5090414157503724	-0.860742027003943	0.860742027003943	0.8653147575836566	0.2003806824621843	0.5090414157503724
3.166666666666667	0.8692640990144531	0.7411351298078207	-0.2075453272388692	0.4999999999999986	-0.4999999999999986	-0.8660254037844395	0.8660254037844395	0.8692640990144531	0.2075453272388692	0.4999999999999986
3.168333333333333	0.8653175252203325	0.7348923404340526	-0.2151340027547864	0.49090375361514	-0.49090375361514	-0.8712138111201899	0.8712138111201899	0.8653175252203325	0.2151340027547864	0.49090375361514
3.17	0.8535005769314652	0.7253436852537661	-0.2234834040233368	0.481753674101715	-0.481753674101715	-0.8763066800438637	0.8763066800438637	0.8535005769314652	0.2234834040233368	0.481753674101715
3.171666666666667	0.8339370055160736	0.7131640306207686	-0.232926299681304	0.4725507648690543	-0.4725507648690543	-0.8813034520649921	0.8813034520649921	0.8339370055160736	0.232926299681304	0.4725507648690543
3.173333333333333	0.806847725216903	0.6990455171173059	-0.2437748251787933	0.4632960351198626	-0.4632960351198626	-0.8862035792312143	0.8862035792312143	0.806847725216903	0.2437748251787933	0.4632960351198626
3.175	0.772548402862611	0.6836796017685499	-0.2563044579950622	0.4539904997395451	-0.4539904997395451	-0.8910065241883687	0.8910065241883687	0.772548402862611	0.2563044579950622	0.4539904997395451
3.176666666666667	0.7314457254050921	0.6677393618327273	-0.2707395227474006	0.4446351791849264	-0.4446351791849264	-0.8957117602394135	0.8957117602394135	0.7314457254050921	0.2707395227474006	0.4446351791849264
3.178333333333334	0.684032403916338	0.6518624663440893	-0.2872409527189503	0.435231099372327	-0.435231099372327	-0.9003187714021937	0.9003187714021937	0.684032403916338	0.2872409527189503	0.435231099372327
3.18	0.6308809897120867	0.6366352054282617	-0.3058968610818509	0.4257792915650727	-0.4257792915650727	-0.9048270524660195	0.9048270524660195	0.6308809897120867	0.3058968610818509	0.4257792915650727
3.181666666666667	0.5726365938520032	0.6225779425506472	-0.3267162661144909	0.4162807922604018	-0.4162807922604018	-0.9092361090470682	0.9092361090470682	0.5726365938520032	0.3267162661144909	0.4162807922604018
3.183333333333334	0.5100086152282427	0.6101323218591987	-0.3496260893184944	0.4067366430758015	-0.4067366430758015	-0.9135454576426003	0.9135454576426003	0.5100086152282427	0.3496260893184944	0.4067366430758015
3.185	0.4437615946604535	0.5996505223841596	-0.37447132411215	0.3971478906347792	-0.3971478906347792	-0.9177546256839817	0.9177546256839817	0.4437615946604535	0.37447132411215	0.3971478906347792
3.186666666666667	0.3747053227637159	0.5913868039640024	-0.4010180755648787	0.3875155864521022	-0.3875155864521022	-0.9218631515885009	0.9218631515885009	0.3747053227637159	0.4010180755648787	0.3875155864521022
3.188333333333333	0.3036843377775987	0.5854915374270006	-0.4289590156393891	0.3778407868184669	-0.3778407868184669	-0.9258705848099948	0.9258705848099948	0.3036843377775987	0.4289590156393891	0.3778407868184669
3.19	0.2315669560018788	0.5820078549397296	-0.4579206964945484	0.3681245526846784	-0.3681245526846784	-0.9297764858882512	0.9297764858882512	0.2315669560018788	0.4579206964945484	0.3681245526846784
3.191666666666667	0.1592339819693621	0.5808709967993768	-0.4874721238667238	0.3583679495453013	-0.3583679495453013	-0.9335804264972014	0.9335804264972014	0.1592339819693621	0.4874721238667238	0.3583679495453013
3.193333333333333	0.08756724801754917	0.5819103696237339	-0.5171340144080134	0.3485720473218135	-0.3485720473218135	-0.9372819894918921	0.9372819894918921	0.08756724801754917	0.5171340144080134	0.3485720473218135
3.195	0.01743813354160315	0.5848542692452013	-0.5463882397792097	0.3387379202452903	-0.3387379202452903	-0.9408807689542259	0.9408807689542259	0.01743813354160315	0.5463882397792097	0.3387379202452903
3.196666666666667	-0.05030378701462616	0.5893371610128456	-0.5746870851365763	0.3288666467385827	-0.3288666467385827	-0.9443763702374812	0.9443763702374812	0.05030378701462616	0.5746870851365763	0.3288666467385827
3.198333333333334	-0.1148418213627467	0.5949093519949626	-0.6014621046165604	0.3189593092980701	-0.3189593092980701	-0.9477684100095857	0.9477684100095857	0.1148418213627467	0.6014621046165604	0.3189593092980701
3.2	-0.1754028203597379	0.6010488350448033	-0.6261325226646526	0.3090169943749482	-0.3090169943749482	-0.9510565162951533	0.9510565162951533	0.1754028203597379	0.6261325226646526	0.3090169943749482
3.201666666666667	-0.2312672875904077	0.6071750350524784	-0.6481132876087806	0.299040792256088	-0.299040792256088	-0.9542403285162765	0.9542403285162765	0.2312672875904077	0.6481132876087806	0.299040792256088
3.203333333333334	-0.2817788100068335	0.6126641440554392	-0.6668230137183517	0.2890317969444702	-0.2890317969444702	-0.9573194975320677	0.9573194975320677	0.2817788100068335	0.6668230137183517	0.2890317969444702
3.205	-0.3263526910649699	0.6168656951836802	-0.6816921340127701	0.2789911060392285	-0.2789911060392285	-0.9602936856769433	0.9602936856769433	0.3263526910649699	0.6816921340127701	0.2789911060392285
3.206666666666667	-0.3644836779653085	0.6191199964845098	-0.6921716168101492	0.2689198206152655	-0.2689198206152655	-0.9631625667976582	0.9631625667976582	0.3644836779653085	0.6921716168101492	0.2689198206152655
3.208333333333333	-0.3957526858332044	0.6187760251435269	-0.6977425688439662	0.2588190451025212	-0.2588190451025212	-0.9659258262890682	0.9659258262890682	0.3957526858332044	0.6977425688439662	0.2588190451025212
3.21	-0.419832433836108	0.6152093709453533	-0.6979269576895294	0.2486898871648559	-0.2486898871648559	-0.9685831611286309	0.9685831611286309	0.419832433836108	0.6979269576895294	0.2486898871648559
3.211666666666667	-0.4364919212012494	0.607839815255713	-0.6922995437836686	0.2385334575785792	-0.2385334575785792	-0.9711342799096365	0.9711342799096365	0.4364919212012494	0.6922995437836686	0.2385334575785792
3.213333333333333	-0.4455996847416602	0.5961481384106092	-0.6805009309810577	0.2283508701106547	-0.2283508701106547	-0.9735789028731605	0.9735789028731605	0.4455996847416602	0.6805009309810577	0.2283508701106547
3.215	-0.447125793696062	0.5796917640214727	-0.6622514425477783	0.2181432413965421	-0.2181432413965421	-0.9759167619387475	0.9759167619387475	0.447125793696062	0.6622514425477783	0.2181432413965421
3.216666666666667	-0.4411425523162152	0.5581188730018293	-0.6373653278668672	0.2079116908177595	-0.2079116908177595	-0.9781476007338056	0.9781476007338056	0.4411425523162152	0.6373653278668672	0.2079116908177595
3.218333333333334	-0.4278238955722879	0.5311806525554266	-0.6057646259086323	0.197657340379127	-0.197657340379127	-0.9802711746217216	0.9802711746217216	0.4278238955722879	0.6057646259086323	0.197657340379127
3.22	-0.4074434784720437	0.4987413852239486	-0.5674918753551573	0.1873813145857226	-0.1873813145857226	-0.9822872507286891	0.9822872507286891	0.4074434784720437	0.5674918753551573	0.1873813145857226
3.221666666666667	-0.3803714746823358	0.4607861294984109	-0.5227207853769702	0.1770847403195819	-0.1770847403195819	-0.9841956079692422	0.9841956079692422	0.3803714746823358	0.5227207853769702	0.1770847403195819
3.223333333333334	-0.3470701152799193	0.4174257954337293	-0.4717639774040542	0.1667687467161015	-0.1667687467161015	-0.9859960370705051	0.9859960370705051	0.3470701152799193	0.4717639774040542	0.1667687467161015
3.225	-0.3080880134192669	0.3688994750327393	-0.4150769822030841	0.1564344650402308	-0.1564344650402308	-0.9876883405951378	0.9876883405951378	0.3080880134192669	0.4150769822030841	0.1564344650402308
3.226666666666667	-0.2640533353615224	0.3155739466516858	-0.3532578262816075	0.1460830285624121	-0.1460830285624121	-0.9892723329629882	0.9892723329629882	0.2640533353615224	0.3532578262816075	0.1460830285624121
3.228333333333333	-0.2156658925310956	0.2579403340245147	-0.2870417579236705	0.1357155724343056	-0.1357155724343056	-0.9907478404714435	0.9907478404714435	0.2156658925310956	0.2870417579236705	0.1357155724343056
3.23	-0.1636882429208486	0.1966079623703055	-0.217290930287453	0.1253332335643026	-0.1253332335643026	-0.9921147013144781	0.9921147013144781	0.1636882429208486	0.217290930287453	0.1253332335643026
3.231666666666667	-0.1089359031154499	0.1322955150902493	-0.1449791560242473	0.1149371504928656	-0.1149371504928656	-0.9933727656003966	0.9933727656003966	0.1089359031154499	0.1449791560242473	0.1149371504928656
3.233333333333333	-0.0522667843035002	0.06581965345159889	-0.07117215055275186	0.1045284632676531	-0.1045284632676531	-0.9945218953682734	0.9945218953682734	0.0522667843035002	0.07117215055275186	0.1045284632676531
3.235	0.005430023242561421	-0.001918682880385824	0.002996035890642501	0.09410831331851457	-0.09410831331851457	-0.99556196460308	0.99556196460308	0.005430023242561421	0.002996035890642501	0.09410831331851457
3.236666666666667	0.06324598277110041	-0.06995002576429732	0.07634945803957377	0.0836778433323164	-0.0836778433323164	-0.9964928592495043	0.9964928592495043	0.06324598277110041	0.07634945803957377	0.0836778433323164
3.238333333333334	0.1202652176116159	-0.1372538651448378	0.1476984727427864	0.0732381971276297	-0.0732381971276297	-0.9973144772244582	0.9973144772244582	0.1202652176116159	0.1476984727427864	0.0732381971276297
3.24	0.1755768413143895	-0.2027775200173441	0.2158684829597908	0.06279051952931204	-0.06279051952931204	-0.9980267284282717	0.9980267284282717	0.1755768413143895	0.2158684829597908	0.06279051952931204
3.241666666666667	0.2282873553215998	-0.2654560106429549	0.2797280090344201	0.05233595624294315	-0.05233595624294315	-0.9986295347545739	0.9986295347545739	0.2282873553215998	0.2797280090344201	0.05233595624294315
3.243333333333334	0.2775329541620793	-0.3242325261160977	0.3382149456579147	0.0418756537291996	-0.0418756537291996	-0.9991228300988584	0.9991228300988584	0.2775329541620793	0.3382149456579147	0.0418756537291996
3.245	0.3224915760389153	-0.3780790672827809	0.3903600202048892	0.03141075907812891	-0.03141075907812891	-0.9995065603657315	0.9995065603657315	0.3224915760389153	0.3903600202048892	0.03141075907812891
3.246666666666667	0.3623945365051638	-0.4260168398365933	0.4353066897743928	0.02094241988335823	-0.02094241988335823	-0.9997806834748455	0.9997806834748455	0.3623945365051638	0.4353066897743928	0.02094241988335823
3.248333333333334	0.396537584792908	-0.4671359762733345	0.4723269796373373	0.01047178411624416	-0.01047178411624416	-0.9999451693655121	0.9999451693655121	0.396537584792908	0.4723269796373373	0.01047178411624416
3.25	0.4242912263488029	-0.500614178163454	0.5008330504430855	-9.803627094157052e-016	9.803627094157052e-016	-1	1	0.4242912263488029	0.5008330504430855	9.803627094157052e-016
3.251666666666667	0.4451101612846532	-0.525733891610227	0.5203845595976253	-0.01047178411624612	0.01047178411624612	-0.9999451693655121	0.9999451693655121	0.4451101612846532	0.5203845595976253	0.01047178411624612
3.253333333333333	0.4585416967960159	-0.5418976583220476	0.5306921288787904	-0.02094241988335663	0.02094241988335663	-0.9997806834748455	0.9997806834748455	0.4585416967960159	0.5306921288787904	0.02094241988335663
3.255	0.4642330021255878	-0.548641321786713	0.5316174242506484	-0.03141075907812732	0.03141075907812732	-0.9995065603657316	0.9995065603657316	0.4642330021255878	0.5316174242506484	0.03141075907812732
3.256666666666667	0.4619370873076258	-0.5456448117826169	0.5231704791717188	-0.04187565372920155	0.04187565372920155	-0.9991228300988583	0.9991228300988583	0.4619370873076258	0.5231704791717188	0.04187565372920155
3.258333333333334	0.4515174016448385	-0.5327402799444491	0.5055049407363835	-0.0523359562429451	0.0523359562429451	-0.9986295347545738	0.9986295347545738	0.4515174016448385	0.5055049407363835	0.0523359562429451
3.26	0.4329509645223307	-0.5099174132483364	0.478911887956171	-0.062790519529314	0.062790519529314	-0.9980267284282716	0.9980267284282716	0.4329509645223307	0.478911887956171	0.062790519529314
3.261666666666667	0.4063299595976325	-0.4773258099272	0.443812770590095	-0.07323819712763166	0.07323819712763166	-0.9973144772244581	0.9973144772244581	0.4063299595976325	0.443812770590095	0.07323819712763166
3.263333333333334	0.3718617434263023	-0.4352743622358625	0.4007518596576484	-0.08367784333231482	0.08367784333231482	-0.9964928592495044	0.9964928592495044	0.3718617434263023	0.4007518596576484	0.08367784333231482
3.265	0.3298672409556301	-0.3842276513793851	0.3503884074151729	-0.09410831331851299	0.09410831331851299	-0.9955619646030801	0.9955619646030801	0.3298672409556301	0.3503884074151729	0.09410831331851299
3.266666666666667	0.2807777227751055	-0.3247994205051427	0.2934885092067823	-0.104528463267655	0.104528463267655	-0.9945218953682732	0.9945218953682732	0.2807777227751055	0.2934885092067823	0.104528463267655
3.268333333333334	0.2251299822485698	-0.257743250660992	0.2309164675839104	-0.1149371504928675	0.1149371504928675	-0.9933727656003963	0.9933727656003963	0.2251299822485698	0.2309164675839104	0.1149371504928675
3.27	0.1635599543364944	-0.1839406208016162	0.1636253044918974	-0.1253332335643045	0.1253332335643045	-0.9921147013144778	0.9921147013144778	0.1635599543364944	0.1636253044918974	0.1253332335643045
3.271666666666667	0.09679484168976712	-0.1043865851136608	0.09264597040831155	-0.135715572434304	0.135715572434304	-0.9907478404714437	0.9907478404714437	0.09679484168976712	0.09264597040831155	0.135715572434304
3.273333333333333	0.02564383708097568	-0.02017334805124565	0.01907477438126383	-0.1460830285624106	0.1460830285624106	-0.9892723329629884	0.9892723329629884	0.02564383708097568	0.01907477438126383	0.1460830285624106
3.275	-0.04901244595568464	0.06752794143420614	-0.05594138729857001	-0.1564344650402327	0.1564344650402327	-0.9876883405951374	0.9876883405951374	0.04901244595568464	0.05594138729857001	0.1564344650402327
3.276666666666667	-0.126233700676776	0.1574868207478564	-0.131222295204989	-0.1667687467161035	0.1667687467161035	-0.9859960370705048	0.9859960370705048	0.126233700676776	0.131222295204989	0.1667687467161035
3.278333333333334	-0.2050326590211885	0.2484341871569903	-0.2055742572210924	-0.1770847403195838	0.1770847403195838	-0.9841956079692419	0.9841956079692419	0.2050326590211885	0.2055742572210924	0.1770847403195838
3.28	-0.2843886555959508	0.3390836128419189	-0.2778123916745247	-0.1873813145857245	0.1873813145857245	-0.9822872507286887	0.9822872507286887	0.2843886555959508	0.2778123916745247	0.1873813145857245
3.281666666666667	-0.3632618353527259	0.4281528900803535	-0.3467849165766961	-0.1976573403791254	0.1976573403791254	-0.980271174621722	0.980271174621722	0.3632618353527259	0.3467849165766961	0.1976573403791254
3.283333333333334	-0.4406078029724292	0.5143853933679606	-0.4113987470550613	-0.207911690817758	0.207911690817758	-0.9781476007338059	0.9781476007338059	0.4406078029724292	0.4113987470550613	0.207911690817758
3.285	-0.5153925012893057	0.5965708519813526	-0.4706454617727289	-0.218143241396544	0.218143241396544	-0.9759167619387471	0.9759167619387471	0.5153925012893057	0.4706454617727289	0.218143241396544
3.286666666666667	-0.5866070985653201	0.6735651414703087	-0.5236265145228218	-0.2283508701106566	0.2283508701106566	-0.9735789028731601	0.9735789028731601	0.5866070985653201	0.5236265145228218	0.2283508701106566
3.288333333333334	-0.6532826602958324	0.7443087254370447	-0.5695764614569195	-0.2385334575785811	0.2385334575785811	-0.971134279909636	0.971134279909636	0.6532826602958324	0.5695764614569195	0.2385334575785811
3.29	-0.7145043806590566	0.8078434091706664	-0.6078829629534598	-0.2486898871648544	0.2486898871648544	-0.9685831611286312	0.9685831611286312	0.7145043806590566	0.6078829629534598	0.2486898871648544
3.291666666666667	-0.7694251518259033	0.8633271035521027	-0.6381024088461982	-0.2588190451025197	0.2588190451025197	-0.9659258262890685	0.9659258262890685	0.7694251518259033	0.6381024088461982	0.2588190451025197
3.293333333333333	-0.8172782561704414	0.910046340291653	-0.6599702040957354	-0.2689198206152674	0.2689198206152674	-0.9631625667976577	0.9631625667976577	0.8172782561704414	0.6599702040957354	0.2689198206152674
3.295	-0.8573889769440181	0.9474263270552544	-0.6734050270609484	-0.2789911060392303	0.2789911060392303	-0.9602936856769427	0.9602936856769427	0.8573889769440181	0.6734050270609484	0.2789911060392303
3.296666666666667	-0.8891849371081598	0.9750383823305702	-0.6785067138677223	-0.2890317969444721	0.2890317969444721	-0.9573194975320671	0.9573194975320671	0.8891849371081598	0.6785067138677223	0.2890317969444721
3.298333333333333	-0.9122049936031171	0.9926046438636754	-0.6755478027874219	-0.2990407922560865	0.2990407922560865	-0.9542403285162769	0.9542403285162769	0.9122049936031171	0.6755478027874219	0.2990407922560865
3.3	-0.9261065351314667	1	-0.6649591605339787	-0.3090169943749467	0.3090169943749467	-0.9510565162951539	0.9510565162951539	0.9261065351314667	0.6649591605339787	0.3090169943749467
3.301666666666667	-0.930671055264325	0.9972512491079504	-0.6473104750813946	-0.3189593092980719	0.3189593092980719	-0.947768410009585	0.947768410009585	0.930671055264325	0.6473104750813946	0.3189593092980719
3.303333333333334	-0.9258078989733877	0.9845335472751734	-0.6232867058110292	-0.3288666467385846	0.3288666467385846	-0.9443763702374806	0.9443763702374806	0.9258078989733877	0.6232867058110292	0.3288666467385846
3.305	-0.9115561091399177	0.9621642575018842	-0.5936618050237976	-0.3387379202452921	0.3387379202452921	-0.9408807689542252	0.9408807689542252	0.9115561091399177	0.5936618050237976	0.3387379202452921
3.306666666666667	-0.8880843297260519	0.930594363585152	-0.5592711458633106	-0.3485720473218153	0.3485720473218153	-0.9372819894918915	0.9372819894918915	0.8880843297260519	0.5592711458633106	0.3485720473218153
3.308333333333334	-0.8556887536059122	0.8903976577832089	-0.5209841004385327	-0.3583679495452998	0.3583679495452998	-0.933580426497202	0.933580426497202	0.8556887536059122	0.5209841004385327	0.3583679495452998
3.31	-0.8147891350020664	0.8422579522601993	-0.4796781085933055	-0.3681245526846769	0.3681245526846769	-0.9297764858882518	0.9297764858882518	0.8147891350020664	0.4796781085933055	0.3681245526846769
3.311666666666667	-0.7659229184915131	0.7869545994478446	-0.4362153728523329	-0.3778407868184687	0.3778407868184687	-0.9258705848099941	0.9258705848099941	0.7659229184915131	0.4362153728523329	0.3778407868184687
3.313333333333333	-0.7097375680567134	0.725346635163882	-0.3914230284979756	-0.387515586452104	0.387515586452104	-0.9218631515885001	0.9218631515885001	0.7097375680567134	0.3914230284979756	0.387515586452104
3.315	-0.6469812100820068	0.6583558800868227	-0.3460772969975884	-0.397147890634781	0.397147890634781	-0.9177546256839809	0.9177546256839809	0.6469812100820068	0.3460772969975884	0.397147890634781
3.316666666666667	-0.5784917329653064	0.5869493496475006	-0.3008917685964435	-0.4067366430758	0.4067366430758	-0.913545457642601	0.913545457642601	0.5784917329653064	0.3008917685964435	0.4067366430758
3.318333333333333	-0.5051845125824936	0.5121213293663526	-0.2565096101947194	-0.4162807922604004	0.4162807922604004	-0.9092361090470689	0.9092361090470689	0.5051845125824936	0.2565096101947194	0.4162807922604004
3.32	-0.4280389566941293	0.4348754721114459	-0.2134991905857161	-0.4257792915650745	0.4257792915650745	-0.9048270524660187	0.9048270524660187	0.4280389566941293	0.2134991905857161	0.4257792915650745
3.321666666666667	-0.3480840820521657	0.3562072658080311	-0.1723523850451735	-0.4352310993723287	0.4352310993723287	-0.900318771402193	0.900318771402193	0.3480840820521657	0.1723523850451735	0.4352310993723287
3.323333333333334	-0.2663833550340776	0.2770872050850653	-0.1334846859810121	-0.4446351791849281	0.4446351791849281	-0.8957117602394126	0.8957117602394126	0.2663833550340776	0.1334846859810121	0.4446351791849281
3.325	-0.1840190397529754	0.1984449786355267	-0.09723621718659713	-0.4539904997395469	0.4539904997395469	-0.8910065241883678	0.8910065241883678	0.1840190397529754	0.09723621718659713	0.4539904997395469
3.326666666666667	-0.1020763064865589	0.1211549562702815	-0.06387282676683932	-0.4632960351198612	0.4632960351198612	-0.886203579231215	0.886203579231215	0.1020763064865589	0.06387282676683932	0.4632960351198612
3.328333333333334	-0.02162735773557258	0.04602322645713713	-0.0335866077330428	-0.4725507648690529	0.4725507648690529	-0.8813034520649928	0.8813034520649928	0.02162735773557258	0.0335866077330428	0.4725507648690529
3.33	0.05628417085213536	-0.02622360263950683	-0.00649544535936462	-0.4817536741017168	0.4817536741017168	-0.8763066800438628	0.8763066800438628	0.05628417085213536	0.00649544535936462	0.4817536741017168
3.331666666666667	0.1306582821014916	-0.09494766707790304	0.01735851157762013	-0.4909037536151417	0.4909037536151417	-0.8712138111201889	0.8712138111201889	0.1306582821014916	0.01735851157762013	0.4909037536151417
3.333333333333333	0.2005529180402285	-0.159607048694993	0.03801124608989266	-0.5000000000000003	0.5000000000000003	-0.8660254037844385	0.8660254037844385	0.2005529180402285	0.03801124608989266	0.5000000000000003
3.335	0.2650972598244882	-0.2197608329400293	0.05557963374815959	-0.5090414157503711	0.5090414157503711	-0.8607420270039438	0.8607420270039438	0.2650972598244882	0.05557963374815959	0.5090414157503711
3.336666666666667	0.3235038145922542	-0.275071988313713	0.07026383122864407	-0.5180270093731294	0.5180270093731294	-0.8553642601605072	0.8553642601605072	0.3235038145922542	0.07026383122864407	0.5180270093731294
3.338333333333333	0.3750790984341504	-0.3253080791333208	0.08234840182618644	-0.5269557954966793	0.5269557954966793	-0.8498926929868629	0.8498926929868629	0.3750790984341504	0.08234840182618644	0.5269557954966793
3.34	0.4192327495451365	-0.3703398684473244	0.09220123818676758	-0.5358267949789978	0.5358267949789978	-0.8443279255020144	0.8443279255020144	0.4192327495451365	0.09220123818676758	0.5358267949789978
3.341666666666667	0.4554849334485782	-0.4101379107868959	0.1002694080049324	-0.5446390350150276	0.5446390350150276	-0.8386705679454237	0.8386705679454237	0.4554849334485782	0.1002694080049324	0.5446390350150276
3.343333333333334	0.4834719324432967	-0.4447672741824338	0.1070712269605969	-0.5533915492433441	0.5533915492433441	-0.8329212407100994	0.8329212407100994	0.4834719324432967	0.1070712269605969	0.5533915492433441
3.345	0.5029498435421725	-0.4743805666908631	0.1131841415458274	-0.56208337785213	0.56208337785213	-0.8270805742745622	0.8270805742745622	0.5029498435421725	0.1131841415458274	0.56208337785213
3.346666666666667	0.5137963425372246	-0.4992094738743082	0.1192283586909798	-0.5707135676844306	0.5707135676844306	-0.8211492091337048	0.8211492091337048	0.5137963425372246	0.1192283586909798	0.5707135676844306
3.348333333333334	0.5160105058047458	-0.5195550396573656	0.1258465566168668	-0.5792811723426802	0.5792811723426802	-0.8151277957285533	0.8151277957285533	0.5160105058047458	0.1258465566168668	0.5792811723426802
3.35	0.5097107154063504	-0.5357769433084563	0.1336804138533179	-0.5877852522924739	0.5877852522924739	-0.8090169943749469	0.8090169943749469	0.5097107154063504	0.1336804138533179	0.5877852522924739
3.351666666666667	0.4951307062998111	-0.5482820396138485	0.1433450606254841	-0.596224874965616	0.596224874965616	-0.8028174751911143	0.8028174751911143	0.4951307062998111	0.1433450606254841	0.596224874965616
3.353333333333333	0.472613846413671	-0.5575124374525856	0.1554028505162083	-0.6045991148623746	0.6045991148623746	-0.7965299180241965	0.7965299180241965	0.472613846413671	0.1554028505162083	0.6045991148623746
3.355	0.4426057703556034	-0.5639333938886945	0.170338037951162	-0.6129070536529757	0.6129070536529757	-0.790155012375691	0.790155012375691	0.4426057703556034	0.170338037951162	0.6129070536529757
3.356666666666667	0.4056455150501895	-0.5680212966646251	0.188534005260876	-0.6211477802783119	0.6211477802783119	-0.7836934573258386	0.7836934573258386	0.4056455150501895	0.188534005260876	0.6211477802783119
3.358333333333333	0.3623553301229201	-0.5702519978323779	0.2102546001921534	-0.6293203910498384	0.6293203910498384	-0.7771459614569701	0.7771459614569701	0.3623553301229201	0.2102546001921534	0.6293203910498384
3.36	0.3134293569120958	-0.5710897455489662	0.2356309222886918	-0.6374239897486902	0.6374239897486902	-0.7705132427757888	0.7705132427757888	0.3134293569120958	0.2356309222886918	0.6374239897486902
3.361666666666667	0.2596213872191336	-0.5709769402605696	0.2646545494551374	-0.6454576877239505	0.6454576877239505	-0.7637960286346422	0.7637960286346422	0.2596213872191336	0.2646545494551374	0.6454576877239505
3.363333333333334	0.2017319260006129	-0.5703249161794098	0.2971777515047215	-0.6534206039901049	0.6534206039901049	-0.7569950556517568	0.7569950556517568	0.2017319260006129	0.2971777515047215	0.6534206039901049
3.365	0.140594790948009	-0.5695059197833261	0.3329207328433219	-0.6613118653236508	0.6613118653236508	-0.7501110696304605	0.7501110696304605	0.140594790948009	0.3329207328433219	0.6613118653236508
3.366666666666667	0.07706348616933681	-0.5688464247778797	0.3714854256459935	-0.6691306063588593	0.6691306063588593	-0.7431448254773932	0.7431448254773932	0.07706348616933681	0.3714854256459935	0.6691306063588593
3.368333333333334	0.01199758694895882	-0.5686218883477723	0.4123748645788219	-0.6768759696826614	0.6768759696826614	-0.7360970871197338	0.7360970871197338	0.01199758694895882	0.4123748645788219	0.6768759696826614
3.37	-0.05375063212188267	-0.5690530174181827	0.4550167592116151	-0.6845471059286888	0.6845471059286888	-0.7289686274214113	0.7289686274214113	0.05375063212188267	0.4550167592116151	0.6845471059286888
3.371666666666667	-0.1193491023295016	-0.570303576894442	0.4987895795837444	-0.6921431738704065	0.6921431738704065	-0.7217602280983625	0.7217602280983625	0.1193491023295016	0.4987895795837444	0.6921431738704065
3.373333333333334	-0.1839981890577644	-0.5724797352952125	0.543049312835343	-0.6996633405133647	0.6996633405133647	-0.7144726796328041	0.7144726796328041	0.1839981890577644	0.543049312835343	0.6996633405133647
3.375	-0.246942049536823	-0.5756309076638064	0.5871550504128579	-0.7071067811865488	0.7071067811865488	-0.7071067811865462	0.7071067811865462	0.246942049536823	0.5871550504128579	0.7071067811865488
3.376666666666667	-0.3074789467314743	-0.579752021918768	0.630491727420781	-0.7144726796328043	0.7144726796328043	-0.6996633405133645	0.6996633405133645	0.3074789467314743	0.630491727420781	0.7144726796328043
3.378333333333333	-0.3649703689859237	-0.5847871036161796	0.6724886444202647	-0.7217602280983626	0.7217602280983626	-0.6921431738704065	0.6921431738704065	0.3649703689859237	0.6724886444202647	0.7217602280983626
3.38	-0.4188488304247815	-0.5906340460981279	0.7126328294730583	-0.7289686274214114	0.7289686274214114	-0.6845471059286887	0.6845471059286887	0.4188488304247815	0.7126328294730583	0.7289686274214114
3.381666666666667	-0.4686242543170615	-0.5971504087646405	0.7504768049017718	-0.7360970871197338	0.7360970871197338	-0.6768759696826613	0.6768759696826613	0.4686242543170615	0.7504768049017718	0.7360970871197338
3.383333333333334	-0.5138888700575188	-0.6041600662033703	0.7856408613720547	-0.7431448254773957	0.7431448254773957	-0.6691306063588567	0.6691306063588567	0.5138888700575188	0.7856408613720547	0.7431448254773957
3.385	-0.554320583507926	-0.6114605155096317	0.817810460102955	-0.7501110696304605	0.7501110696304605	-0.6613118653236507	0.6613118653236507	0.554320583507926	0.817810460102955	0.7501110696304605
3.386666666666667	-0.5896848095663825	-0.618830638583859	0.8467298320841755	-0.756995055651757	0.756995055651757	-0.6534206039901048	0.6534206039901048	0.5896848095663825	0.8467298320841755	0.756995055651757
3.388333333333334	-0.6198347844019223	-0.6260387106427705	0.8721931770034048	-0.7637960286346422	0.7637960286346422	-0.6454576877239504	0.6454576877239504	0.6198347844019223	0.8721931770034048	0.7637960286346422
3.39	-0.6447104022338581	-0.6328504456458616	0.8940350505087785	-0.7705132427757889	0.7705132427757889	-0.6374239897486901	0.6374239897486901	0.6447104022338581	0.8940350505087785	0.7705132427757889
3.391666666666667	-0.664335647314915	-0.6390368737261266	0.9121215467367156	-0.7771459614569701	0.7771459614569701	-0.6293203910498383	0.6293203910498383	0.664335647314915	0.9121215467367156	0.7771459614569701
3.393333333333334	-0.6788147154053674	-0.6443818548176544	0.9263437301537976	-0.7836934573258408	0.7836934573258408	-0.621147780278309	0.621147780278309	0.6788147154053674	0.9263437301537976	0.7836934573258408
3.395	-0.6883269400699934	-0.648689046182944	0.936614459958434	-0.7901550123756911	0.7901550123756911	-0.6129070536529756	0.6129070536529756	0.6883269400699934	0.936614459958434	0.7901550123756911
3.396666666666667	-0.6931206572241334	-0.651788159054005	0.9428693107421334	-0.7965299180241966	0.7965299180241966	-0.6045991148623745	0.6045991148623745	0.6931206572241334	0.9428693107421334	0.7965299180241966
3.398333333333333	-0.6935061562058347	-0.653540360623609	0.9450717674274026	-0.8028174751911145	0.8028174751911145	-0.5962248749656159	0.5962248749656159	0.6935061562058347	0.9450717674274026	0.8028174751911145
3.4	-0.6898478770423613	-0.6538427015950288	0.9432223128684778	-0.8090169943749469	0.8090169943749469	-0.5877852522924738	0.5877852522924738	0.6898478770423613	0.9432223128684778	0.8090169943749469
3.401666666666667	-0.6825560213774133	-0.6526314758014241	0.9373704898258425	-0.8151277957285554	0.8151277957285554	-0.5792811723426772	0.5792811723426772	0.6825560213774133	0.9373704898258425	0.8151277957285554
3.403333333333334	-0.6720777486796141	-0.6498844463789174	0.9276285614773828	-0.8211492091337048	0.8211492091337048	-0.5707135676844305	0.5707135676844305	0.6720777486796141	0.9276285614773828	0.8211492091337048
3.405	-0.6588881298952692	-0.6456219019335837	0.9141850661309036	-0.8270805742745623	0.8270805742745623	-0.5620833778521299	0.5620833778521299	0.6588881298952692	0.9141850661309036	0.8270805742745623
3.406666666666667	-0.6434810277516957	-0.6399065353856126	0.8973164009709224	-0.8329212407100995	0.8329212407100995	-0.553391549243344	0.553391549243344	0.6434810277516957	0.8973164009709224	0.8329212407100995
3.408333333333334	-0.6263600666501444	-0.6328421670140452	0.877394599715091	-0.8386705679454237	0.8386705679454237	-0.5446390350150275	0.5446390350150275	0.6263600666501444	0.877394599715091	0.8386705679454237
3.41	-0.6080298457682211	-0.6245713609954036	0.8548896950443978	-0.8443279255020144	0.8443279255020144	-0.5358267949789977	0.5358267949789977	0.6080298457682211	0.8548896950443978	0.8443279255020144
3.411666666666667	-0.5889875369419187	-0.6152720107994814	0.8303654644872278	-0.8498926929868649	0.8498926929868649	-0.5269557954966761	0.5269557954966761	0.5889875369419187	0.8303654644872278	0.8498926929868649
3.413333333333334	-0.5697149944913894	-0.605152992597178	0.804467915531877	-0.8553642601605072	0.8553642601605072	-0.5180270093731293	0.5180270093731293	0.5697149944913894	0.804467915531877	0.8553642601605072
3.415	-0.550671487810141	-0.5944490068341121	0.7779065236938187	-0.8607420270039439	0.8607420270039439	-0.509041415750371	0.509041415750371	0.550671487810141	0.7779065236938187	0.8607420270039439
3.416666666666667	-0.5322871497042682	-0.5834147458900785	0.7514289359345122	-0.8660254037844385	0.8660254037844385	-0.5000000000000002	0.5000000000000002	0.5322871497042682	0.7514289359345122	0.8660254037844385
3.418333333333333	-0.5149572146167437	-0.5723185399219876	0.7257905247666027	-0.871213811120189	0.871213811120189	-0.4909037536151416	0.4909037536151416	0.5149572146167437	0.7257905247666027	0.871213811120189
3.42	-0.4990371014802659	-0.5614356433107727	0.7017207589958507	-0.8763066800438646	0.8763066800438646	-0.4817536741017135	0.4817536741017135	0.4990371014802659	0.7017207589958507	0.8763066800438646
3.421666666666667	-0.4848383764854564	-0.5510413304297543	0.6798887849929852	-0.8813034520649928	0.8813034520649928	-0.4725507648690528	0.4725507648690528	0.4848383764854564	0.6798887849929852	0.8813034520649928
3.423333333333333	-0.4726256119886505	-0.5414039716490158	0.6608708395354298	-0.8862035792312151	0.8862035792312151	-0.4632960351198611	0.4632960351198611	0.4726256119886505	0.6608708395354298	0.8862035792312151
3.425	-0.4626141395478175	-0.5327782586104164	0.645122110728827	-0.8910065241883679	0.8910065241883679	-0.4539904997395467	0.4539904997395467	0.4626141395478175	0.645122110728827	0.8910065241883679
3.426666666666667	-0.4549686780619925	-0.5253987419686098	0.6329554172183075	-0.8957117602394126	0.8957117602394126	-0.444635179184928	0.444635179184928	0.4549686780619925	0.6329554172183075	0.8957117602394126
3.428333333333334	-0.4498028025485288	-0.5194738352027315	0.6245286002208433	-0.900318771402193	0.900318771402193	-0.4352310993723286	0.4352310993723286	0.4498028025485288	0.6245286002208433	0.900318771402193
3.43	-0.4471792055190413	-0.5151804250529155	0.619841852363353	-0.9048270524660202	0.9048270524660202	-0.4257792915650712	0.4257792915650712	0.4471792055190413	0.619841852363353	0.9048270524660202
3.431666666666667	-0.4471106914442381	-0.5126592129925461	0.6187453960733633	-0.909236109047069	0.909236109047069	-0.4162807922604003	0.4162807922604003	0.4471106914442381	0.6187453960733633	0.909236109047069
3.433333333333334	-0.4495618356001321	-0.5120108933436713	0.6209570418089551	-0.9135454576426011	0.9135454576426011	-0.4067366430757999	0.4067366430757999	0.4495618356001321	0.6209570418089551	0.9135454576426011
3.435	-0.4544512317656781	-0.5132932526659851	0.6260882815497263	-0.917754625683981	0.917754625683981	-0.3971478906347809	0.3971478906347809	0.4544512317656781	0.6260882815497263	0.917754625683981
3.436666666666667	-0.4616542488281408	-0.5165192524277421	0.6336767868586723	-0.9218631515885002	0.9218631515885002	-0.3875155864521039	0.3875155864521039	0.4616542488281408	0.6336767868586723	0.9218631515885002
3.438333333333333	-0.4710062143128719	-0.5216561332571051	0.6432225595121094	-0.9258705848099955	0.9258705848099955	-0.3778407868184653	0.3778407868184653	0.4710062143128719	0.6432225595121094	0.9258705848099955
3.44	-0.4823059430887267	-0.5286255548471051	0.6542245898930542	-0.9297764858882519	0.9297764858882519	-0.3681245526846768	0.3681245526846768	0.4823059430887267	0.6542245898930542	0.9297764858882519
3.441666666666667	-0.4953195318481409	-0.5373047614204741	0.6662147591130126	-0.933580426497202	0.933580426497202	-0.3583679495452997	0.3583679495452997	0.4953195318481409	0.6662147591130126	0.933580426497202
3.443333333333333	-0.5097843442060754	-0.5475287391139901	0.6787858967705777	-0.9372819894918915	0.9372819894918915	-0.3485720473218152	0.3485720473218152	0.5097843442060754	0.6787858967705777	0.9372819894918915
3.445	-0.5254131171412365	-0.5590933092526919	0.6916113727091631	-0.9408807689542252	0.9408807689542252	-0.338737920245292	0.338737920245292	0.5254131171412365	0.6916113727091631	0.9408807689542252
3.446666666666667	-0.5418981267139388	-0.5717590807524325	0.7044543266748705	-0.9443763702374807	0.9443763702374807	-0.3288666467385845	0.3288666467385845	0.5418981267139388	0.7044543266748705	0.9443763702374807
3.448333333333334	-0.5589153592062966	-0.5852561662668094	0.7171655681396265	-0.9477684100095862	0.9477684100095862	-0.3189593092980685	0.3189593092980685	0.5589153592062966	0.7171655681396265	0.9477684100095862
3.45	-0.5761286426918424	-0.5992895505759398	0.729670232898879	-0.9510565162951539	0.9510565162951539	-0.3090169943749466	0.3090169943749466	0.5761286426918424	0.729670232898879	0.9510565162951539
3.451666666666667	-0.5931937031948676	-0.6135449864283952	0.7419443721929889	-0.9542403285162769	0.9542403285162769	-0.2990407922560864	0.2990407922560864	0.5931937031948676	0.7419443721929889	0.9542403285162769
3.453333333333334	-0.6097621186893873	-0.6276952828501842	0.7539836762520278	-0.9573194975320671	0.9573194975320671	-0.289031796944472	0.289031796944472	0.6097621186893873	0.7539836762520278	0.9573194975320671
3.455	-0.6254851528719187	-0.6414068440053105	0.7657674015122797	-0.9602936856769427	0.9602936856769427	-0.2789911060392302	0.2789911060392302	0.6254851528719187	0.7657674015122797	0.9602936856769427
3.456666666666667	-0.6400174586034341	-0.6543463131308831	0.777221194118479	-0.9631625667976587	0.9631625667976587	-0.2689198206152639	0.2689198206152639	0.6400174586034341	0.777221194118479	0.9631625667976587
3.458333333333333	-0.6530206478696896	-0.6661871758952363	0.7881828151318175	-0.9659258262890686	0.9659258262890686	-0.2588190451025196	0.2588190451025196	0.6530206478696896	0.7881828151318175	0.9659258262890686
3.46	-0.6641667308134126	-0.676616180679906	0.7983747336903242	-0.9685831611286313	0.9685831611286313	-0.2486898871648542	0.2486898871648542	0.6641667308134126	0.7983747336903242	0.9685831611286313
3.461666666666667	-0.6731414306536837	-0.6853394396290334	0.8073871514656641	-0.9711342799096361	0.9711342799096361	-0.238533457578581	0.238533457578581	0.6731414306536837	0.8073871514656641	0.9711342799096361
3.463333333333333	-0.6796473839896122	-0.6920880836345664	0.814674275066803	-0.9735789028731601	0.9735789028731601	-0.2283508701106564	0.2283508701106564	0.6796473839896122	0.814674275066803	0.9735789028731601
3.465	-0.6834072370086932	-0.6966233564586994	0.8195656134625194	-0.9759167619387479	0.9759167619387479	-0.2181432413965404	0.2181432413965404	0.6834072370086932	0.8195656134625194	0.9759167619387479
3.466666666666667	-0.684166647468598	-0.6987410476049638	0.821292823443404	-0.9781476007338059	0.9781476007338059	-0.2079116908177578	0.2079116908177578	0.684166647468598	0.821292823443404	0.9781476007338059
3.468333333333334	-0.6816972000405053	-0.6982751799559479	0.8190312575698477	-0.980271174621722	0.980271174621722	-0.1976573403791253	0.1976573403791253	0.6816972000405053	0.8190312575698477	0.980271174621722
3.47	-0.6757992387996625	-0.6951008861797291	0.8119539994349431	-0.9822872507286887	0.9822872507286887	-0.1873813145857244	0.1873813145857244	0.6757992387996625	0.8119539994349431	0.9822872507286887
3.471666666666667	-0.666304615490027	-0.6891364270213953	0.7992949180212743	-0.9841956079692419	0.9841956079692419	-0.1770847403195837	0.1770847403195837	0.666304615490027	0.7992949180212743	0.9841956079692419
3.473333333333334	-0.6530793458934112	-0.6803443243761031	0.7804162481941312	-0.9859960370705048	0.9859960370705048	-0.1667687467161033	0.1667687467161033	0.6530793458934112	0.7804162481941312	0.9859960370705048
3.475	-0.6360261594652581	-0.6687316020156754	0.7548755040900356	-0.987688340595138	0.987688340595138	-0.1564344650402291	0.1564344650402291	0.6360261594652581	0.7548755040900356	0.987688340595138
3.476666666666667	-0.6150869196638172	-0.6543491465469327	0.7224862282271641	-0.9892723329629884	0.9892723329629884	-0.1460830285624105	0.1460830285624105	0.6150869196638172	0.7224862282271641	0.9892723329629884
3.478333333333333	-0.5902448844317878	-0.6372902201681253	0.6833672124819313	-0.9907478404714437	0.9907478404714437	-0.1357155724343039	0.1357155724343039	0.5902448844317878	0.6833672124819313	0.9907478404714437
3.48	-0.5615267684438253	-0.6176881746378475	0.6379754032785117	-0.9921147013144778	0.9921147013144778	-0.1253332335643044	0.1253332335643044	0.5615267684438253	0.6379754032785117	0.9921147013144778
3.481666666666667	-0.5290045613729345	-0.595713432192467	0.587118691441712	-0.9933727656003963	0.9933727656003963	-0.1149371504928674	0.1149371504928674	0.5290045613729345	0.587118691441712	0.9933727656003963
3.483333333333333	-0.4927970499142775	-0.571569813601438	0.5319461212876825	-0.9945218953682735	0.9945218953682735	-0.1045284632676514	0.1045284632676514	0.4927970499142775	0.5319461212876825	0.9945218953682735
3.485	-0.4530709859829683	-0.5454903058444058	0.473914637598759	-0.9955619646030801	0.9955619646030801	-0.09410831331851287	0.09410831331851287	0.4530709859829683	0.473914637598759	0.9955619646030801
3.486666666666667	-0.4100418396942095	-0.5177323717965063	0.4147332042174102	-0.9964928592495044	0.9964928592495044	-0.08367784333231469	0.08367784333231469	0.4100418396942095	0.4147332042174102	0.9964928592495044
3.488333333333334	-0.3639740737247765	-0.4885729116469148	0.3562868416907437	-0.9973144772244581	0.9973144772244581	-0.07323819712763154	0.07323819712763154	0.3639740737247765	0.3562868416907437	0.9973144772244581
3.49	-0.3151808756833582	-0.4583029904430512	0.3005447084732166	-0.9980267284282716	0.9980267284282716	-0.06279051952931387	0.06279051952931387	0.3151808756833582	0.3005447084732166	0.9980267284282716
3.491666666666667	-0.2640232873676446	-0.4272224481067511	0.2494576636567837	-0.9986295347545738	0.9986295347545738	-0.05233595624294498	0.05233595624294498	0.2640232873676446	0.2494576636567837	0.9986295347545738
3.493333333333334	-0.2109086743799288	-0.3956345075320052	0.2048516908028518	-0.9991228300988584	0.9991228300988584	-0.04187565372919788	0.04187565372919788	0.2109086743799288	0.2048516908028518	0.9991228300988584
3.495	-0.1562884865635892	-0.363840493032323	0.1683240518014027	-0.9995065603657316	0.9995065603657316	-0.0314107590781272	0.0314107590781272	0.1562884865635892	0.1683240518014027	0.9995065603657316
3.496666666666667	-0.100655269091101	-0.3321347656046549	0.1411490311126356	-0.9997806834748455	0.9997806834748455	-0.02094241988335651	0.02094241988335651	0.100655269091101	0.1411490311126356	0.9997806834748455
3.498333333333334	-0.04453889568656626	-0.3007999734159992	0.1241996174032852	-0.9999451693655121	0.9999451693655121	-0.010471784116246	0.010471784116246	0.04453889568656626	0.1241996174032852	0.9999451693655121
3.5	0.01149799076594324	-0.2701027058469068	0.1178904843536107	-1	1	2.695489231124837e-015	-2.695489231124837e-015	0.01149799076594324	0.1178904843536107	1

